The Output-Space Hypothesis: Enumerative Equivalence Checking for Tensor Programs

Tensor programs, as used in deep learning models, are a prime target for optimization, as small performance improvements can have a large impact across training or inference workloads. However, such optimizations are complicated and can produce subtle bugs. Traditionally, correctness is assumed when differential testing against a reference on random inputs fails to reveal bugs. However, the inputs to these programs are massive tensors, and finding bugs can require generating extremely low likelihood inputs with precise relationships among their values. We propose a novel way to find bugs more consistently by flipping the quantifiers. Rather than generating a single input and checking all output tensor locations for equivalence, what if you could check a single output tensor location's equivalence for all inputs? We implement this idea in a system, \dirigo, by using a novel symbolic execution strategy. We demonstrate that \dirigo can find bugs effectively in a public dataset of 6,988 AI-written CUDA kernels that are all marked correct by differential testing. Of these, \dirigo finds 600 kernels that are actually buggy, and finds 97.3\% of those bugs within two minutes.

==> corpus-bundles.dat <==
edge pct
1 52.4350
3 18.3606
5 4.1440
7 5.4900
9 1.7241
11 4.0230
13 1.6183
15 3.0097
17 4.4313
19 2.2232
21 0.4386
23 0.2874
25 0.1815
27 0.0454
29 0.0756
31 0.5293
33 0.9831
35 0


==> corpus-features.dat <==
y key pct n label
4 smem 41.307 2630 {shared memory}
3 shfl 18.941 1206 {warp shuffle}
2 atomics 3.707 236 {atomics}
1 torch 27.925 1778 {torch ops}


==> corpus-kernels.dat <==
k pct n label
0 1.398 89 {0}
1 85.299 5431 {1}
2 7.083 451 {2}
3 3.738 238 {3}
4 1.461 93 {4}
5 0.157 10 {5}
6 0.864 55 {6+}


==> corpus-sloc.dat <==
edge pct
0 0.0471
20 0.6911
40 8.4812
60 24.2343
80 25.4751
100 18.0933
120 10.5387
140 5.9683
160 3.1412
180 2.2617
200 0.6125
220 0.3769
240 0.0157
260 0.0314
280 0.0314
300 0


==> eval-fullverif-actual.dat <==
hours count pct
9.33368e-05 1 0.0343
9.82389e-05 2 0.0685
0.000167299 3 0.1028
0.000177369 4 0.1371
0.000222827 5 0.1714
0.000225009 6 0.2056
0.00022727 7 0.2399
0.000231705 8 0.2742
0.000239585 9 0.3084
0.000239602 10 0.3427
0.000239843 11 0.3770
0.000239872 12 0.4112
0.000240941 13 0.4455
0.000242791 14 0.4798
0.000243203 15 0.5141
0.000246681 16 0.5483
0.000249053 17 0.5826
0.000250652 18 0.6169
0.000250944 19 0.6511
0.000252399 20 0.6854
0.000253052 21 0.7197
0.000254986 22 0.7539
0.00025588 23 0.7882
0.000256494 24 0.8225
0.000257954 25 0.8568
0.000259803 26 0.8910
0.000259991 27 0.9253
0.000261264 28 0.9596
0.000262847 29 0.9938
0.000263482 30 1.0281
0.000264676 31 1.0624
0.000265151 32 1.0966
0.000265181 33 1.1309
0.000266511 34 1.1652
0.000266921 35 1.1995
0.000269956 36 1.2337
0.000272225 37 1.2680
0.000272604 38 1.3023
0.000272705 39 1.3365
0.000273713 40 1.3708
0.000274201 41 1.4051
0.000277873 42 1.4393
0.000279187 43 1.4736
0.000280074 44 1.5079
0.000280202 45 1.5422
0.000281617 46 1.5764
0.00028167 47 1.6107
0.000282479 48 1.6450
0.000282774 49 1.6792
0.000282774 50 1.7135
0.000283403 51 1.7478
0.000284028 52 1.7820
0.000285259 53 1.8163
0.000285532 54 1.8506
0.000289306 55 1.8849
0.000291026 56 1.9191
0.000291237 57 1.9534
0.000291351 58 1.9877
0.000291414 59 2.0219
0.000294071 60 2.0562
0.000296587 61 2.0905
0.000296638 62 2.1247
0.000297191 63 2.1590
0.000297498 64 2.1933
0.000297783 65 2.2276
0.000297862 66 2.2618
0.000298619 67 2.2961
0.000299487 68 2.3304
0.000299489 69 2.3646
0.00029982 70 2.3989
0.000300359 71 2.4332
0.000300725 72 2.4674
0.000300799 73 2.5017
0.000301144 74 2.5360
0.000301872 75 2.5703
0.000303197 76 2.6045
0.00030392 77 2.6388
0.000304314 78 2.6731
0.000304357 79 2.7073
0.000304579 80 2.7416
0.000305949 81 2.7759
0.000308319 82 2.8101
0.000311504 83 2.8444
0.000312305 84 2.8787
0.000312325 85 2.9130
0.000315682 86 2.9472
0.000317209 87 2.9815
0.000317685 88 3.0158
0.000318028 89 3.0500
0.000320114 90 3.0843
0.000322919 91 3.1186
0.000323206 92 3.1528
0.00032366 93 3.1871
0.000323914 94 3.2214
0.000324833 95 3.2557
0.000324905 96 3.2899
0.000326023 97 3.3242
0.000326029 98 3.3585
0.000326198 99 3.3927
0.000327306 100 3.4270
0.000329122 101 3.4613
0.000329751 102 3.4955
0.000329784 103 3.5298
0.000330381 104 3.5641
0.000331429 105 3.5984
0.000332548 106 3.6326
0.000332636 107 3.6669
0.000332696 108 3.7012
0.000333258 109 3.7354
0.000333643 110 3.7697
0.000334768 111 3.8040
0.000336592 112 3.8382
0.000337768 113 3.8725
0.000338243 114 3.9068
0.000340681 115 3.9411
0.000340813 116 3.9753
0.000341301 117 4.0096
0.00034286 118 4.0439
0.000344292 119 4.0781
0.000347267 120 4.1124
0.000348228 121 4.1467
0.000348577 122 4.1809
0.000349055 123 4.2152
0.000349599 124 4.2495
0.000351111 125 4.2838
0.000355732 126 4.3180
0.000356195 127 4.3523
0.000358645 128 4.3866
0.000359272 129 4.4208
0.000359444 130 4.4551
0.000359537 131 4.4894
0.000360343 132 4.5236
0.000360702 133 4.5579
0.000362302 134 4.5922
0.000363556 135 4.6265
0.000363679 136 4.6607
0.000365061 137 4.6950
0.000367041 138 4.7293
0.000367828 139 4.7635
0.000368027 140 4.7978
0.000370385 141 4.8321
0.000370508 142 4.8663
0.000371091 143 4.9006
0.00037237 144 4.9349
0.000373445 145 4.9692
0.000374256 146 5.0034
0.000375805 147 5.0377
0.00037828 148 5.0720
0.000379791 149 5.1062
0.000380157 150 5.1405
0.000392388 151 5.1748
0.000394007 152 5.2090
0.000397437 153 5.2433
0.000397483 154 5.2776
0.000401819 155 5.3119
0.000404915 156 5.3461
0.000408132 157 5.3804
0.000409861 158 5.4147
0.000412231 159 5.4489
0.000417566 160 5.4832
0.000435487 161 5.5175
0.000435906 162 5.5517
0.00043662 163 5.5860
0.000441771 164 5.6203
0.000442038 165 5.6546
0.000444477 166 5.6888
0.000446472 167 5.7231
0.000448494 168 5.7574
0.000450017 169 5.7916
0.000450037 170 5.8259
0.00045117 171 5.8602
0.000454881 172 5.8944
0.000456507 173 5.9287
0.000456935 174 5.9630
0.000457151 175 5.9973
0.000458706 176 6.0315
0.000459191 177 6.0658
0.000465955 178 6.1001
0.000467628 179 6.1343
0.000475277 180 6.1686
0.000476664 181 6.2029
0.000480978 182 6.2371
0.000482068 183 6.2714
0.000483878 184 6.3057
0.000484986 185 6.3400
0.000485677 186 6.3742
0.000488887 187 6.4085
0.00049174 188 6.4428
0.000493719 189 6.4770
0.000496906 190 6.5113
0.00049859 191 6.5456
0.000500282 192 6.5798
0.000516105 193 6.6141
0.000522768 194 6.6484
0.000524593 195 6.6827
0.000525162 196 6.7169
0.000536963 197 6.7512
0.00054352 198 6.7855
0.000545519 199 6.8197
0.000574484 200 6.8540
0.000574582 201 6.8883
0.000588161 202 6.9225
0.000608856 203 6.9568
0.00062521 204 6.9911
0.000671192 205 7.0254
0.000671343 206 7.0596
0.000684225 207 7.0939
0.000686981 208 7.1282
0.000703228 209 7.1624
0.000707139 210 7.1967
0.000717717 211 7.2310
0.000719901 212 7.2653
0.000721985 213 7.2995
0.000727514 214 7.3338
0.000757987 215 7.3681
0.000795309 216 7.4023
0.000795534 217 7.4366
0.000895793 218 7.4709
0.000970416 219 7.5051
0.000981249 220 7.5394
0.000987317 221 7.5737
0.000989885 222 7.6080
0.00100941 223 7.6422
0.00104925 224 7.6765
0.00105674 225 7.7108
0.00108142 226 7.7450
0.0010904 227 7.7793
0.00109198 228 7.8136
0.0010969 229 7.8478
0.00110465 230 7.8821
0.00110471 231 7.9164
0.00110549 232 7.9507
0.00110762 233 7.9849
0.00111029 234 8.0192
0.0011111 235 8.0535
0.00111116 236 8.0877
0.00111123 237 8.1220
0.00111329 238 8.1563
0.00111335 239 8.1905
0.00111371 240 8.2248
0.00111393 241 8.2591
0.00111444 242 8.2934
0.00111513 243 8.3276
0.00111698 244 8.3619
0.00111728 245 8.3962
0.00111772 246 8.4304
0.00111962 247 8.4647
0.00112169 248 8.4990
0.00112368 249 8.5332
0.00112479 250 8.5675
0.00112627 251 8.6018
0.00112659 252 8.6361
0.00112729 253 8.6703
0.00112761 254 8.7046
0.00112842 255 8.7389
0.0011294 256 8.7731
0.00112971 257 8.8074
0.00113366 258 8.8417
0.00113825 259 8.8759
0.00113875 260 8.9102
0.00114701 261 8.9445
0.00114718 262 8.9788
0.00114754 263 9.0130
0.00114795 264 9.0473
0.00114906 265 9.0816
0.00115205 266 9.1158
0.00115249 267 9.1501
0.00115438 268 9.1844
0.00115606 269 9.2186
0.00115801 270 9.2529
0.00115894 271 9.2872
0.00116541 272 9.3215
0.00116686 273 9.3557
0.00117045 274 9.3900
0.00117117 275 9.4243
0.00117123 276 9.4585
0.00117163 277 9.4928
0.00117212 278 9.5271
0.00117271 279 9.5613
0.00117291 280 9.5956
0.001175 281 9.6299
0.00117657 282 9.6642
0.00117924 283 9.6984
0.00118347 284 9.7327
0.00118372 285 9.7670
0.00118538 286 9.8012
0.00118647 287 9.8355
0.00118993 288 9.8698
0.00119264 289 9.9040
0.00120172 290 9.9383
0.0012036 291 9.9726
0.0012048 292 10.0069
0.00120527 293 10.0411
0.00120586 294 10.0754
0.00121784 295 10.1097
0.00122421 296 10.1439
0.00122678 297 10.1782
0.00122916 298 10.2125
0.00122923 299 10.2467
0.00123019 300 10.2810
0.00124421 301 10.3153
0.00124487 302 10.3496
0.00124821 303 10.3838
0.00125556 304 10.4181
0.00126321 305 10.4524
0.00126419 306 10.4866
0.00126876 307 10.5209
0.00127063 308 10.5552
0.00128232 309 10.5894
0.00128504 310 10.6237
0.00128666 311 10.6580
0.00128753 312 10.6923
0.00129541 313 10.7265
0.00129986 314 10.7608
0.00138513 315 10.7951
0.00139249 316 10.8293
0.001403 317 10.8636
0.00146632 318 10.8979
0.00149851 319 10.9321
0.00150538 320 10.9664
0.00156435 321 11.0007
0.0015785 322 11.0350
0.00157934 323 11.0692
0.00162087 324 11.1035
0.00168195 325 11.1378
0.00188393 326 11.1720
0.00188652 327 11.2063
0.00189071 328 11.2406
0.00189594 329 11.2748
0.00190616 330 11.3091
0.0019112 331 11.3434
0.00191151 332 11.3777
0.00192622 333 11.4119
0.00196847 334 11.4462
0.00198829 335 11.4805
0.00208418 336 11.5147
0.00212217 337 11.5490
0.00231143 338 11.5833
0.00234481 339 11.6175
0.00242285 340 11.6518
0.00243314 341 11.6861
0.00243529 342 11.7204
0.00246473 343 11.7546
0.00248305 344 11.7889
0.00249005 345 11.8232
0.00253842 346 11.8574
0.00263541 347 11.8917
0.00266666 348 11.9260
0.00269669 349 11.9602
0.00272937 350 11.9945
0.00277692 351 12.0288
0.00286505 352 12.0631
0.0028717 353 12.0973
0.00287637 354 12.1316
0.00287793 355 12.1659
0.0029011 356 12.2001
0.00291373 357 12.2344
0.00293399 358 12.2687
0.00294796 359 12.3029
0.00295838 360 12.3372
0.00300541 361 12.3715
0.00302356 362 12.4058
0.0030458 363 12.4400
0.003057 364 12.4743
0.00306222 365 12.5086
0.00309178 366 12.5428
0.00309298 367 12.5771
0.00309434 368 12.6114
0.00309604 369 12.6456
0.00310036 370 12.6799
0.00312757 371 12.7142
0.00312761 372 12.7485
0.00314093 373 12.7827
0.00318556 374 12.8170
0.00324488 375 12.8513
0.00326532 376 12.8855
0.00326662 377 12.9198
0.00327431 378 12.9541
0.00344287 379 12.9883
0.00344668 380 13.0226
0.00346242 381 13.0569
0.00359333 382 13.0912
0.00359658 383 13.1254
0.00447028 384 13.1597
0.00449253 385 13.1940
0.00466821 386 13.2282
0.00476182 387 13.2625
0.00478607 388 13.2968
0.00484573 389 13.3310
0.00488558 390 13.3653
0.0049026 391 13.3996
0.00514913 392 13.4339
0.00527278 393 13.4681
0.00539604 394 13.5024
0.00547255 395 13.5367
0.00569645 396 13.5709
0.00625842 397 13.6052
0.00685039 398 13.6395
0.00741221 399 13.6737
0.00790986 400 13.7080
0.0080925 401 13.7423
0.00818657 402 13.7766
0.00838828 403 13.8108
0.00841233 404 13.8451
0.00884578 405 13.8794
0.00907623 406 13.9136
0.00914594 407 13.9479
0.00918974 408 13.9822
0.00921455 409 14.0164
0.010153 410 14.0507
0.0103213 411 14.0850
0.0109359 412 14.1193
0.0109567 413 14.1535
0.0111249 414 14.1878
0.011511 415 14.2221
0.0117762 416 14.2563
0.0131214 417 14.2906
0.0140506 418 14.3249
0.0140568 419 14.3592
0.0140832 420 14.3934
0.0141575 421 14.4277
0.0142235 422 14.4620
0.0142237 423 14.4962
0.0142498 424 14.5305
0.0143612 425 14.5648
0.0144181 426 14.5990
0.014433 427 14.6333
0.0144373 428 14.6676
0.0144758 429 14.7019
0.0144773 430 14.7361
0.0145051 431 14.7704
0.0145054 432 14.8047
0.0145211 433 14.8389
0.0145247 434 14.8732
0.0145249 435 14.9075
0.0145356 436 14.9417
0.0145553 437 14.9760
0.0145649 438 15.0103
0.0145743 439 15.0446
0.0145774 440 15.0788
0.0145865 441 15.1131
0.0145916 442 15.1474
0.0145965 443 15.1816
0.0146104 444 15.2159
0.0146122 445 15.2502
0.0146188 446 15.2844
0.0146275 447 15.3187
0.0146321 448 15.3530
0.0146484 449 15.3873
0.0146664 450 15.4215
0.014688 451 15.4558
0.0146896 452 15.4901
0.0147358 453 15.5243
0.0147887 454 15.5586
0.0148072 455 15.5929
0.014855 456 15.6271
0.0148678 457 15.6614
0.0148775 458 15.6957
0.0149109 459 15.7300
0.0149146 460 15.7642
0.0149164 461 15.7985
0.0149375 462 15.8328
0.014961 463 15.8670
0.0149904 464 15.9013
0.0151089 465 15.9356
0.0151298 466 15.9698
0.0151809 467 16.0041
0.0151941 468 16.0384
0.0151942 469 16.0727
0.0152095 470 16.1069
0.0152273 471 16.1412
0.0155614 472 16.1755
0.0155714 473 16.2097
0.0157916 474 16.2440
0.0158866 475 16.2783
0.0168119 476 16.3125
0.0168254 477 16.3468
0.0170281 478 16.3811
0.0170673 479 16.4154
0.017092 480 16.4496
0.0171448 481 16.4839
0.0172191 482 16.5182
0.0172271 483 16.5524
0.017276 484 16.5867
0.0173138 485 16.6210
0.0174471 486 16.6552
0.0176189 487 16.6895
0.0176288 488 16.7238
0.0177972 489 16.7581
0.0178541 490 16.7923
0.0180183 491 16.8266
0.0180979 492 16.8609
0.0181073 493 16.8951
0.0193158 494 16.9294
0.0199863 495 16.9637
0.0200929 496 16.9979
0.0201098 497 17.0322
0.0201157 498 17.0665
0.0225997 499 17.1008
0.0228074 500 17.1350
0.0228445 501 17.1693
0.0229004 502 17.2036
0.0231814 503 17.2378
0.0254899 504 17.2721
0.0265256 505 17.3064
0.029333 506 17.3406
0.0298115 507 17.3749
0.0311948 508 17.4092
0.0350733 509 17.4435
0.0356547 510 17.4777
0.0357415 511 17.5120
0.0370758 512 17.5463
0.0372845 513 17.5805
0.0381124 514 17.6148
0.0407588 515 17.6491
0.0412948 516 17.6833
0.0413426 517 17.7176
0.0426604 518 17.7519
0.0438033 519 17.7862
0.0445149 520 17.8204
0.0652497 521 17.8547
0.0652735 522 17.8890
0.0654792 523 17.9232
0.0678987 524 17.9575
0.0693882 525 17.9918
0.0693957 526 18.0260
0.0707846 527 18.0603
0.0709874 528 18.0946
0.071189 529 18.1289
0.0712011 530 18.1631
0.0721292 531 18.1974
0.0742107 532 18.2317
0.0746243 533 18.2659
0.0747449 534 18.3002
0.0754388 535 18.3345
0.0760312 536 18.3687
0.0761832 537 18.4030
0.0761886 538 18.4373
0.0769792 539 18.4716
0.0773503 540 18.5058
0.0790684 541 18.5401
0.0795468 542 18.5744
0.080021 543 18.6086
0.0803707 544 18.6429
0.08043 545 18.6772
0.0810842 546 18.7114
0.0810858 547 18.7457
0.0829128 548 18.7800
0.0869978 549 18.8143
0.0883159 550 18.8485
0.0985453 551 18.8828
0.0988644 552 18.9171
0.100885 553 18.9513
0.106639 554 18.9856
0.116296 555 19.0199
0.126133 556 19.0541
0.126839 557 19.0884
0.133799 558 19.1227
0.133867 559 19.1570
0.134108 560 19.1912
0.134549 561 19.2255
0.135016 562 19.2598
0.13506 563 19.2940
0.135806 564 19.3283
0.136182 565 19.3626
0.140857 566 19.3968
0.141452 567 19.4311
0.153511 568 19.4654
0.15807 569 19.4997
0.158504 570 19.5339
0.159048 571 19.5682
0.172711 572 19.6025
0.186474 573 19.6367
0.187465 574 19.6710
0.187835 575 19.7053
0.189503 576 19.7395
0.192607 577 19.7738
0.194693 578 19.8081
0.256117 579 19.8424
0.321532 580 19.8766
0.322879 581 19.9109
0.322984 582 19.9452
0.323051 583 19.9794
0.323372 584 20.0137
0.323375 585 20.0480
0.323888 586 20.0822
0.324424 587 20.1165
0.328663 588 20.1508
0.330736 589 20.1851
0.331215 590 20.2193
0.331894 591 20.2536
0.332747 592 20.2879
0.332923 593 20.3221
0.334498 594 20.3564
0.336503 595 20.3907
0.337221 596 20.4249
0.338996 597 20.4592
0.339901 598 20.4935
0.34009 599 20.5278
0.342145 600 20.5620
0.342591 601 20.5963
0.345239 602 20.6306
0.345432 603 20.6648
0.345654 604 20.6991
0.347639 605 20.7334
0.347866 606 20.7676
0.347987 607 20.8019
0.348693 608 20.8362
0.348772 609 20.8705
0.348773 610 20.9047
0.349019 611 20.9390
0.349177 612 20.9733
0.34949 613 21.0075
0.349981 614 21.0418
0.350174 615 21.0761
0.350258 616 21.1103
0.350289 617 21.1446
0.35076 618 21.1789
0.351556 619 21.2132
0.351991 620 21.2474
0.352004 621 21.2817
0.352166 622 21.3160
0.353003 623 21.3502
0.353173 624 21.3845
0.353213 625 21.4188
0.353406 626 21.4531
0.353437 627 21.4873
0.353502 628 21.5216
0.354304 629 21.5559
0.354321 630 21.5901
0.354619 631 21.6244
0.35501 632 21.6587
0.355291 633 21.6929
0.355409 634 21.7272
0.35645 635 21.7615
0.356752 636 21.7958
0.35734 637 21.8300
0.357474 638 21.8643
0.357527 639 21.8986
0.357898 640 21.9328
0.358437 641 21.9671
0.358639 642 22.0014
0.359497 643 22.0356
0.360742 644 22.0699
0.361539 645 22.1042
0.361544 646 22.1385
0.361994 647 22.1727
0.362098 648 22.2070
0.362511 649 22.2413
0.362576 650 22.2755
0.363142 651 22.3098
0.363465 652 22.3441
0.364012 653 22.3783
0.364322 654 22.4126
0.364857 655 22.4469
0.36525 656 22.4812
0.365263 657 22.5154
0.365606 658 22.5497
0.366198 659 22.5840
0.366242 660 22.6182
0.366481 661 22.6525
0.366614 662 22.6868
0.366669 663 22.7210
0.367348 664 22.7553
0.368017 665 22.7896
0.368029 666 22.8239
0.369703 667 22.8581
0.374016 668 22.8924
0.375077 669 22.9267
0.375134 670 22.9609
0.376817 671 22.9952
0.376932 672 23.0295
0.378851 673 23.0637
0.37927 674 23.0980
0.38027 675 23.1323
0.381695 676 23.1666
0.382547 677 23.2008
0.384722 678 23.2351
0.387831 679 23.2694
0.388237 680 23.3036
0.391491 681 23.3379
0.39465 682 23.3722
0.395535 683 23.4064
0.398052 684 23.4407
0.398196 685 23.4750
0.398265 686 23.5093
0.404469 687 23.5435
0.406596 688 23.5778
0.407149 689 23.6121
0.411672 690 23.6463
0.41181 691 23.6806
0.413546 692 23.7149
0.414395 693 23.7491
0.416066 694 23.7834
0.416293 695 23.8177
0.416369 696 23.8520
0.417752 697 23.8862
0.420208 698 23.9205
0.423856 699 23.9548
0.424531 700 23.9890
0.425843 701 24.0233
0.427305 702 24.0576
0.428242 703 24.0918
0.429807 704 24.1261
0.430231 705 24.1604
0.432367 706 24.1947
0.436957 707 24.2289
0.437948 708 24.2632
0.440957 709 24.2975
0.44233 710 24.3317
0.444358 711 24.3660
0.444671 712 24.4003
0.455549 713 24.4345
0.462463 714 24.4688
0.470979 715 24.5031
0.47217 716 24.5374
0.472306 717 24.5716
0.484608 718 24.6059
0.486039 719 24.6402
0.490986 720 24.6744
0.492473 721 24.7087
0.494048 722 24.7430
0.49796 723 24.7772
0.50835 724 24.8115
0.508621 725 24.8458
0.519915 726 24.8801
0.539172 727 24.9143
0.539653 728 24.9486
0.54071 729 24.9829
0.542167 730 25.0171
0.542322 731 25.0514
0.544192 732 25.0857
0.544981 733 25.1199
0.545213 734 25.1542
0.545381 735 25.1885
0.545388 736 25.2228
0.545421 737 25.2570
0.545629 738 25.2913
0.546245 739 25.3256
0.546398 740 25.3598
0.546488 741 25.3941
0.546681 742 25.4284
0.546841 743 25.4626
0.5469 744 25.4969
0.547046 745 25.5312
0.54743 746 25.5655
0.547564 747 25.5997
0.547606 748 25.6340
0.548409 749 25.6683
0.54937 750 25.7025
0.549655 751 25.7368
0.549737 752 25.7711
0.550354 753 25.8053
0.550652 754 25.8396
0.551157 755 25.8739
0.551192 756 25.9082
0.551294 757 25.9424
0.551497 758 25.9767
0.552059 759 26.0110
0.552064 760 26.0452
0.55224 761 26.0795
0.552624 762 26.1138
0.553281 763 26.1480
0.553837 764 26.1823
0.554444 765 26.2166
0.554548 766 26.2509
0.555341 767 26.2851
0.555476 768 26.3194
0.55577 769 26.3537
0.556053 770 26.3879
0.556251 771 26.4222
0.556354 772 26.4565
0.556468 773 26.4907
0.556488 774 26.5250
0.557189 775 26.5593
0.557261 776 26.5936
0.558079 777 26.6278
0.55808 778 26.6621
0.559564 779 26.6964
0.560171 780 26.7306
0.561206 781 26.7649
0.5617 782 26.7992
0.561788 783 26.8334
0.562328 784 26.8677
0.5626 785 26.9020
0.563223 786 26.9363
0.563237 787 26.9705
0.563817 788 27.0048
0.564009 789 27.0391
0.564036 790 27.0733
0.564297 791 27.1076
0.564388 792 27.1419
0.564541 793 27.1761
0.564623 794 27.2104
0.564669 795 27.2447
0.564857 796 27.2790
0.565111 797 27.3132
0.565141 798 27.3475
0.565394 799 27.3818
0.565961 800 27.4160
0.566117 801 27.4503
0.566122 802 27.4846
0.566208 803 27.5188
0.566662 804 27.5531
0.566894 805 27.5874
0.567171 806 27.6217
0.56739 807 27.6559
0.567645 808 27.6902
0.567824 809 27.7245
0.568586 810 27.7587
0.568777 811 27.7930
0.569033 812 27.8273
0.569227 813 27.8615
0.56926 814 27.8958
0.569561 815 27.9301
0.569636 816 27.9644
0.569737 817 27.9986
0.569858 818 28.0329
0.56988 819 28.0672
0.570118 820 28.1014
0.570298 821 28.1357
0.570421 822 28.1700
0.570431 823 28.2042
0.570437 824 28.2385
0.5705 825 28.2728
0.570554 826 28.3071
0.570584 827 28.3413
0.570735 828 28.3756
0.570803 829 28.4099
0.57081 830 28.4441
0.570929 831 28.4784
0.572387 832 28.5127
0.573009 833 28.5469
0.574074 834 28.5812
0.574521 835 28.6155
0.574546 836 28.6498
0.577361 837 28.6840
0.578266 838 28.7183
0.581021 839 28.7526
0.581204 840 28.7868
0.581623 841 28.8211
0.582087 842 28.8554
0.582341 843 28.8897
0.582371 844 28.9239
0.582376 845 28.9582
0.584055 846 28.9925
0.584423 847 29.0267
0.585903 848 29.0610
0.586863 849 29.0953
0.587657 850 29.1295
0.587781 851 29.1638
0.587905 852 29.1981
0.58807 853 29.2324
0.58846 854 29.2666
0.590998 855 29.3009
0.591058 856 29.3352
0.591181 857 29.3694
0.592032 858 29.4037
0.592785 859 29.4380
0.593802 860 29.4722
0.594747 861 29.5065
0.594764 862 29.5408
0.595065 863 29.5751
0.596191 864 29.6093
0.596809 865 29.6436
0.596975 866 29.6779
0.597002 867 29.7121
0.597055 868 29.7464
0.597145 869 29.7807
0.597276 870 29.8149
0.597578 871 29.8492
0.598072 872 29.8835
0.598299 873 29.9178
0.598419 874 29.9520
0.598568 875 29.9863
0.59861 876 30.0206
0.598766 877 30.0548
0.598994 878 30.0891
0.599044 879 30.1234
0.599184 880 30.1576
0.599257 881 30.1919
0.599538 882 30.2262
0.599552 883 30.2605
0.599607 884 30.2947
0.599756 885 30.3290
0.599792 886 30.3633
0.599807 887 30.3975
0.599888 888 30.4318
0.600201 889 30.4661
0.600243 890 30.5003
0.600244 891 30.5346
0.600251 892 30.5689
0.601199 893 30.6032
0.601648 894 30.6374
0.601692 895 30.6717
0.602138 896 30.7060
0.602287 897 30.7402
0.602385 898 30.7745
0.602458 899 30.8088
0.602592 900 30.8430
0.602713 901 30.8773
0.602928 902 30.9116
0.603209 903 30.9459
0.603213 904 30.9801
0.603515 905 31.0144
0.603606 906 31.0487
0.603635 907 31.0829
0.603776 908 31.1172
0.603787 909 31.1515
0.603928 910 31.1857
0.604145 911 31.2200
0.604219 912 31.2543
0.604373 913 31.2886
0.60455 914 31.3228
0.604805 915 31.3571
0.604884 916 31.3914
0.604903 917 31.4256
0.604923 918 31.4599
0.60497 919 31.4942
0.605013 920 31.5284
0.605026 921 31.5627
0.605259 922 31.5970
0.60536 923 31.6313
0.605591 924 31.6655
0.605618 925 31.6998
0.60577 926 31.7341
0.60597 927 31.7683
0.606026 928 31.8026
0.606135 929 31.8369
0.606209 930 31.8711
0.606287 931 31.9054
0.606856 932 31.9397
0.607137 933 31.9740
0.607357 934 32.0082
0.607653 935 32.0425
0.607878 936 32.0768
0.608014 937 32.1110
0.608312 938 32.1453
0.608313 939 32.1796
0.608516 940 32.2138
0.608614 941 32.2481
0.60867 942 32.2824
0.608813 943 32.3167
0.609281 944 32.3509
0.609322 945 32.3852
0.609617 946 32.4195
0.609622 947 32.4537
0.609902 948 32.4880
0.610783 949 32.5223
0.610997 950 32.5565
0.611045 951 32.5908
0.611167 952 32.6251
0.611196 953 32.6594
0.612323 954 32.6936
0.612373 955 32.7279
0.616111 956 32.7622
0.616254 957 32.7964
0.616487 958 32.8307
0.616722 959 32.8650
0.616889 960 32.8992
0.617469 961 32.9335
0.617966 962 32.9678
0.618695 963 33.0021
0.619344 964 33.0363
0.620133 965 33.0706
0.621313 966 33.1049
0.621525 967 33.1391
0.621875 968 33.1734
0.622099 969 33.2077
0.62214 970 33.2419
0.623343 971 33.2762
0.623635 972 33.3105
0.623639 973 33.3448
0.623754 974 33.3790
0.623838 975 33.4133
0.623902 976 33.4476
0.624415 977 33.4818
0.624536 978 33.5161
0.624597 979 33.5504
0.624717 980 33.5846
0.624857 981 33.6189
0.624922 982 33.6532
0.625268 983 33.6875
0.625312 984 33.7217
0.62538 985 33.7560
0.625597 986 33.7903
0.625791 987 33.8245
0.62584 988 33.8588
0.626004 989 33.8931
0.626379 990 33.9273
0.626468 991 33.9616
0.628155 992 33.9959
0.62866 993 34.0302
0.629303 994 34.0644
0.629394 995 34.0987
0.629478 996 34.1330
0.629596 997 34.1672
0.62993 998 34.2015
0.630257 999 34.2358
0.630844 1000 34.2700
0.631709 1001 34.3043
0.631723 1002 34.3386
0.631774 1003 34.3729
0.632069 1004 34.4071
0.632801 1005 34.4414
0.633365 1006 34.4757
0.634185 1007 34.5099
0.635666 1008 34.5442
0.63768 1009 34.5785
0.638119 1010 34.6127
0.639604 1011 34.6470
0.639774 1012 34.6813
0.640561 1013 34.7156
0.641083 1014 34.7498
0.641787 1015 34.7841
0.641851 1016 34.8184
0.643914 1017 34.8526
0.646143 1018 34.8869
0.648996 1019 34.9212
0.650653 1020 34.9554
0.650758 1021 34.9897
0.651741 1022 35.0240
0.651774 1023 35.0583
0.654546 1024 35.0925
0.654619 1025 35.1268
0.654642 1026 35.1611
0.659194 1027 35.1953
0.659228 1028 35.2296
0.659438 1029 35.2639
0.664485 1030 35.2981
0.666641 1031 35.3324
0.667548 1032 35.3667
0.669055 1033 35.4010
0.669124 1034 35.4352
0.669138 1035 35.4695
0.669334 1036 35.5038
0.669603 1037 35.5380
0.671092 1038 35.5723
0.671388 1039 35.6066
0.672698 1040 35.6408
0.673226 1041 35.6751
0.673746 1042 35.7094
0.674274 1043 35.7437
0.674848 1044 35.7779
0.675288 1045 35.8122
0.679357 1046 35.8465
0.683661 1047 35.8807
0.684237 1048 35.9150
0.687303 1049 35.9493
0.687405 1050 35.9836
0.687558 1051 36.0178
0.690328 1052 36.0521
0.6904 1053 36.0864
0.693807 1054 36.1206
0.69449 1055 36.1549
0.695489 1056 36.1892
0.696421 1057 36.2234
0.696452 1058 36.2577
0.696599 1059 36.2920
0.697188 1060 36.3263
0.699257 1061 36.3605
0.700019 1062 36.3948
0.700022 1063 36.4291
0.700571 1064 36.4633
0.700989 1065 36.4976
0.701146 1066 36.5319
0.70123 1067 36.5661
0.702223 1068 36.6004
0.702388 1069 36.6347
0.703102 1070 36.6690
0.703169 1071 36.7032
0.703356 1072 36.7375
0.70349 1073 36.7718
0.703501 1074 36.8060
0.703928 1075 36.8403
0.70401 1076 36.8746
0.704312 1077 36.9088
0.704726 1078 36.9431
0.705102 1079 36.9774
0.705217 1080 37.0117
0.705285 1081 37.0459
0.705294 1082 37.0802
0.705294 1083 37.1145
0.70594 1084 37.1487
0.706115 1085 37.1830
0.706236 1086 37.2173
0.706386 1087 37.2515
0.70661 1088 37.2858
0.707369 1089 37.3201
0.707713 1090 37.3544
0.707865 1091 37.3886
0.708298 1092 37.4229
0.708486 1093 37.4572
0.708626 1094 37.4914
0.708635 1095 37.5257
0.708972 1096 37.5600
0.709124 1097 37.5942
0.709188 1098 37.6285
0.709214 1099 37.6628
0.709373 1100 37.6971
0.709416 1101 37.7313
0.70972 1102 37.7656
0.710136 1103 37.7999
0.710164 1104 37.8341
0.710399 1105 37.8684
0.710494 1106 37.9027
0.711356 1107 37.9369
0.711451 1108 37.9712
0.711496 1109 38.0055
0.711751 1110 38.0398
0.71181 1111 38.0740
0.712028 1112 38.1083
0.712182 1113 38.1426
0.712298 1114 38.1768
0.712478 1115 38.2111
0.712712 1116 38.2454
0.712806 1117 38.2796
0.712836 1118 38.3139
0.712898 1119 38.3482
0.713127 1120 38.3825
0.713151 1121 38.4167
0.713285 1122 38.4510
0.71385 1123 38.4853
0.713971 1124 38.5195
0.714398 1125 38.5538
0.71443 1126 38.5881
0.714583 1127 38.6223
0.714785 1128 38.6566
0.714869 1129 38.6909
0.714898 1130 38.7252
0.71505 1131 38.7594
0.71505 1132 38.7937
0.715069 1133 38.8280
0.715203 1134 38.8622
0.715292 1135 38.8965
0.715346 1136 38.9308
0.715536 1137 38.9650
0.715902 1138 38.9993
0.715925 1139 39.0336
0.715979 1140 39.0679
0.716071 1141 39.1021
0.716667 1142 39.1364
0.71667 1143 39.1707
0.716717 1144 39.2049
0.717151 1145 39.2392
0.717962 1146 39.2735
0.718009 1147 39.3077
0.718066 1148 39.3420
0.718263 1149 39.3763
0.718344 1150 39.4106
0.718376 1151 39.4448
0.718534 1152 39.4791
0.71873 1153 39.5134
0.718822 1154 39.5476
0.71896 1155 39.5819
0.719422 1156 39.6162
0.719492 1157 39.6504
0.719557 1158 39.6847
0.719741 1159 39.7190
0.719763 1160 39.7533
0.720109 1161 39.7875
0.720312 1162 39.8218
0.720671 1163 39.8561
0.720818 1164 39.8903
0.720857 1165 39.9246
0.720872 1166 39.9589
0.720915 1167 39.9931
0.721253 1168 40.0274
0.72141 1169 40.0617
0.721599 1170 40.0960
0.721621 1171 40.1302
0.72184 1172 40.1645
0.72189 1173 40.1988
0.722218 1174 40.2330
0.722277 1175 40.2673
0.722346 1176 40.3016
0.722369 1177 40.3358
0.722409 1178 40.3701
0.722485 1179 40.4044
0.722501 1180 40.4387
0.72277 1181 40.4729
0.722843 1182 40.5072
0.722978 1183 40.5415
0.723129 1184 40.5757
0.723176 1185 40.6100
0.723388 1186 40.6443
0.72342 1187 40.6785
0.723471 1188 40.7128
0.723626 1189 40.7471
0.724012 1190 40.7814
0.724175 1191 40.8156
0.724203 1192 40.8499
0.72487 1193 40.8842
0.72492 1194 40.9184
0.725164 1195 40.9527
0.725176 1196 40.9870
0.725212 1197 41.0212
0.725273 1198 41.0555
0.725302 1199 41.0898
0.725366 1200 41.1241
0.725406 1201 41.1583
0.725647 1202 41.1926
0.726269 1203 41.2269
0.726274 1204 41.2611
0.726438 1205 41.2954
0.726459 1206 41.3297
0.726768 1207 41.3639
0.726912 1208 41.3982
0.727044 1209 41.4325
0.727117 1210 41.4668
0.727194 1211 41.5010
0.727218 1212 41.5353
0.727507 1213 41.5696
0.727825 1214 41.6038
0.727848 1215 41.6381
0.72803 1216 41.6724
0.728073 1217 41.7066
0.728136 1218 41.7409
0.728473 1219 41.7752
0.728527 1220 41.8095
0.728742 1221 41.8437
0.728856 1222 41.8780
0.728884 1223 41.9123
0.728934 1224 41.9465
0.729073 1225 41.9808
0.729074 1226 42.0151
0.729189 1227 42.0493
0.729319 1228 42.0836
0.729972 1229 42.1179
0.730081 1230 42.1522
0.730218 1231 42.1864
0.730218 1232 42.2207
0.730457 1233 42.2550
0.730614 1234 42.2892
0.730688 1235 42.3235
0.730694 1236 42.3578
0.730944 1237 42.3920
0.731004 1238 42.4263
0.731623 1239 42.4606
0.73243 1240 42.4949
0.732537 1241 42.5291
0.732565 1242 42.5634
0.732643 1243 42.5977
0.732656 1244 42.6319
0.732864 1245 42.6662
0.733264 1246 42.7005
0.733352 1247 42.7347
0.733378 1248 42.7690
0.733806 1249 42.8033
0.733948 1250 42.8376
0.734041 1251 42.8718
0.734145 1252 42.9061
0.734276 1253 42.9404
0.734396 1254 42.9746
0.734536 1255 43.0089
0.734942 1256 43.0432
0.735051 1257 43.0775
0.735104 1258 43.1117
0.735138 1259 43.1460
0.735187 1260 43.1803
0.735343 1261 43.2145
0.7358 1262 43.2488
0.735872 1263 43.2831
0.735995 1264 43.3173
0.736258 1265 43.3516
0.736711 1266 43.3859
0.736778 1267 43.4202
0.737206 1268 43.4544
0.737512 1269 43.4887
0.737843 1270 43.5230
0.737948 1271 43.5572
0.738371 1272 43.5915
0.738543 1273 43.6258
0.73857 1274 43.6600
0.739586 1275 43.6943
0.739651 1276 43.7286
0.739911 1277 43.7629
0.740121 1278 43.7971
0.740129 1279 43.8314
0.740252 1280 43.8657
0.740598 1281 43.8999
0.740614 1282 43.9342
0.740882 1283 43.9685
0.740934 1284 44.0027
0.741037 1285 44.0370
0.741116 1286 44.0713
0.741305 1287 44.1056
0.741869 1288 44.1398
0.74208 1289 44.1741
0.742294 1290 44.2084
0.7423 1291 44.2426
0.742494 1292 44.2769
0.74291 1293 44.3112
0.743163 1294 44.3454
0.743766 1295 44.3797
0.744176 1296 44.4140
0.744251 1297 44.4483
0.744455 1298 44.4825
0.74476 1299 44.5168
0.745098 1300 44.5511
0.745291 1301 44.5853
0.745699 1302 44.6196
0.745808 1303 44.6539
0.746173 1304 44.6881
0.746184 1305 44.7224
0.746202 1306 44.7567
0.746955 1307 44.7910
0.746979 1308 44.8252
0.747622 1309 44.8595
0.747668 1310 44.8938
0.748269 1311 44.9280
0.748557 1312 44.9623
0.748573 1313 44.9966
0.749207 1314 45.0308
0.749947 1315 45.0651
0.749952 1316 45.0994
0.750017 1317 45.1337
0.750038 1318 45.1679
0.750172 1319 45.2022
0.750268 1320 45.2365
0.75105 1321 45.2707
0.751419 1322 45.3050
0.751899 1323 45.3393
0.751921 1324 45.3735
0.752257 1325 45.4078
0.752544 1326 45.4421
0.75278 1327 45.4764
0.752879 1328 45.5106
0.753141 1329 45.5449
0.75404 1330 45.5792
0.754134 1331 45.6134
0.754134 1332 45.6477
0.754273 1333 45.6820
0.754327 1334 45.7162
0.75474 1335 45.7505
0.755653 1336 45.7848
0.755788 1337 45.8191
0.756895 1338 45.8533
0.757258 1339 45.8876
0.75848 1340 45.9219
0.75916 1341 45.9561
0.759254 1342 45.9904
0.759546 1343 46.0247
0.759744 1344 46.0589
0.760239 1345 46.0932
0.76094 1346 46.1275
0.761107 1347 46.1618
0.761914 1348 46.1960
0.761932 1349 46.2303
0.762655 1350 46.2646
0.763174 1351 46.2988
0.763178 1352 46.3331
0.764509 1353 46.3674
0.76497 1354 46.4016
0.764985 1355 46.4359
0.765265 1356 46.4702
0.765426 1357 46.5045
0.766695 1358 46.5387
0.767138 1359 46.5730
0.768603 1360 46.6073
0.769188 1361 46.6415
0.769824 1362 46.6758
0.769921 1363 46.7101
0.769992 1364 46.7443
0.770114 1365 46.7786
0.770441 1366 46.8129
0.771893 1367 46.8472
0.775003 1368 46.8814
0.77615 1369 46.9157
0.777602 1370 46.9500
0.781738 1371 46.9842
0.782503 1372 47.0185
0.78264 1373 47.0528
0.782765 1374 47.0870
0.783674 1375 47.1213
0.786594 1376 47.1556
0.788054 1377 47.1899
0.790997 1378 47.2241
0.79106 1379 47.2584
0.791142 1380 47.2927
0.791507 1381 47.3269
0.791965 1382 47.3612
0.792065 1383 47.3955
0.793479 1384 47.4297
0.79754 1385 47.4640
0.799374 1386 47.4983
0.800025 1387 47.5326
0.800648 1388 47.5668
0.800761 1389 47.6011
0.800964 1390 47.6354
0.801091 1391 47.6696
0.802477 1392 47.7039
0.803274 1393 47.7382
0.803479 1394 47.7724
0.804498 1395 47.8067
0.806024 1396 47.8410
0.806031 1397 47.8753
0.806853 1398 47.9095
0.807714 1399 47.9438
0.808461 1400 47.9781
0.808508 1401 48.0123
0.808742 1402 48.0466
0.808759 1403 48.0809
0.809213 1404 48.1151
0.809691 1405 48.1494
0.810069 1406 48.1837
0.811012 1407 48.2180
0.811179 1408 48.2522
0.811328 1409 48.2865
0.812146 1410 48.3208
0.812541 1411 48.3550
0.812872 1412 48.3893
0.813001 1413 48.4236
0.813481 1414 48.4578
0.813772 1415 48.4921
0.813989 1416 48.5264
0.814601 1417 48.5607
0.814729 1418 48.5949
0.815085 1419 48.6292
0.815551 1420 48.6635
0.816192 1421 48.6977
0.816845 1422 48.7320
0.817077 1423 48.7663
0.817248 1424 48.8005
0.817598 1425 48.8348
0.817842 1426 48.8691
0.817854 1427 48.9034
0.818491 1428 48.9376
0.818546 1429 48.9719
0.818628 1430 49.0062
0.818901 1431 49.0404
0.819 1432 49.0747
0.820392 1433 49.1090
0.822292 1434 49.1432
0.82245 1435 49.1775
0.825095 1436 49.2118
0.825255 1437 49.2461
0.825368 1438 49.2803
0.825999 1439 49.3146
0.826528 1440 49.3489
0.827004 1441 49.3831
0.827019 1442 49.4174
0.82753 1443 49.4517
0.829376 1444 49.4859
0.830989 1445 49.5202
0.833518 1446 49.5545
0.834332 1447 49.5888
0.835257 1448 49.6230
0.83541 1449 49.6573
0.836459 1450 49.6916
0.836466 1451 49.7258
0.836557 1452 49.7601
0.836638 1453 49.7944
0.836906 1454 49.8286
0.836999 1455 49.8629
0.837428 1456 49.8972
0.837572 1457 49.9315
0.838321 1458 49.9657
0.838517 1459 50.0000
0.839534 1460 50.0343
0.839748 1461 50.0685
0.83977 1462 50.1028
0.839887 1463 50.1371
0.841251 1464 50.1714
0.841732 1465 50.2056
0.842852 1466 50.2399
0.843119 1467 50.2742
0.843441 1468 50.3084
0.845258 1469 50.3427
0.84623 1470 50.3770
0.846367 1471 50.4112
0.846444 1472 50.4455
0.847315 1473 50.4798
0.847551 1474 50.5141
0.849003 1475 50.5483
0.850872 1476 50.5826
0.851554 1477 50.6169
0.852029 1478 50.6511
0.854654 1479 50.6854
0.855693 1480 50.7197
0.857361 1481 50.7539
0.859317 1482 50.7882
0.860455 1483 50.8225
0.862833 1484 50.8568
0.864644 1485 50.8910
0.86603 1486 50.9253
0.867148 1487 50.9596
0.870517 1488 50.9938
0.870692 1489 51.0281
0.870863 1490 51.0624
0.871923 1491 51.0966
0.874057 1492 51.1309
0.874231 1493 51.1652
0.874471 1494 51.1995
0.877549 1495 51.2337
0.904905 1496 51.2680
0.906048 1497 51.3023
0.906119 1498 51.3365
0.908578 1499 51.3708
0.90882 1500 51.4051
0.908887 1501 51.4393
0.910718 1502 51.4736
0.910826 1503 51.5079
0.910933 1504 51.5422
0.911083 1505 51.5764
0.911207 1506 51.6107
0.911237 1507 51.6450
0.911359 1508 51.6792
0.911596 1509 51.7135
0.911711 1510 51.7478
0.912065 1511 51.7820
0.912651 1512 51.8163
0.912764 1513 51.8506
0.913 1514 51.8849
0.913972 1515 51.9191
0.914202 1516 51.9534
0.914271 1517 51.9877
0.914496 1518 52.0219
0.915091 1519 52.0562
0.915565 1520 52.0905
0.915595 1521 52.1247
0.916016 1522 52.1590
0.916218 1523 52.1933
0.916264 1524 52.2276
0.917164 1525 52.2618
0.917687 1526 52.2961
0.917868 1527 52.3304
0.918218 1528 52.3646
0.91857 1529 52.3989
0.919769 1530 52.4332
0.920604 1531 52.4674
0.920973 1532 52.5017
0.921024 1533 52.5360
0.921291 1534 52.5703
0.921374 1535 52.6045
0.923351 1536 52.6388
0.924108 1537 52.6731
0.924378 1538 52.7073
0.92661 1539 52.7416
0.928002 1540 52.7759
0.928282 1541 52.8101
0.928822 1542 52.8444
0.92903 1543 52.8787
0.929406 1544 52.9130
0.929849 1545 52.9472
0.929849 1546 52.9815
0.931279 1547 53.0158
0.934668 1548 53.0500
0.93999 1549 53.0843
0.940657 1550 53.1186
0.943298 1551 53.1528
0.943404 1552 53.1871
0.943618 1553 53.2214
0.946387 1554 53.2557
0.94746 1555 53.2899
0.951329 1556 53.3242
0.951404 1557 53.3585
0.952248 1558 53.3927
0.952645 1559 53.4270
0.952698 1560 53.4613
0.952705 1561 53.4955
0.952713 1562 53.5298
0.952929 1563 53.5641
0.953165 1564 53.5984
0.953629 1565 53.6326
0.953767 1566 53.6669
0.954371 1567 53.7012
0.95452 1568 53.7354
0.95471 1569 53.7697
0.954837 1570 53.8040
0.954842 1571 53.8382
0.955077 1572 53.8725
0.956121 1573 53.9068
0.957294 1574 53.9411
0.957925 1575 53.9753
0.958254 1576 54.0096
0.958379 1577 54.0439
0.960025 1578 54.0781
0.960337 1579 54.1124
0.961452 1580 54.1467
0.962401 1581 54.1809
0.966456 1582 54.2152
0.967599 1583 54.2495
0.967941 1584 54.2838
0.97029 1585 54.3180
0.970933 1586 54.3523
0.974646 1587 54.3866
0.977788 1588 54.4208
0.98294 1589 54.4551
0.98431 1590 54.4894
0.984955 1591 54.5236
0.986193 1592 54.5579
0.986908 1593 54.5922
0.989212 1594 54.6265
0.991624 1595 54.6607
0.996325 1596 54.6950
0.997099 1597 54.7293
0.998169 1598 54.7635
0.998814 1599 54.7978
0.999336 1600 54.8321
1.00283 1601 54.8663
1.00343 1602 54.9006
1.00997 1603 54.9349
1.01716 1604 54.9692
1.02575 1605 55.0034
1.03263 1606 55.0377
1.06174 1607 55.0720
1.06873 1608 55.1062
1.07523 1609 55.1405
1.07564 1610 55.1748
1.07592 1611 55.2090
1.07702 1612 55.2433
1.07794 1613 55.2776
1.07977 1614 55.3119
1.08649 1615 55.3461
1.08731 1616 55.3804
1.08777 1617 55.4147
1.08781 1618 55.4489
1.08823 1619 55.4832
1.08854 1620 55.5175
1.09047 1621 55.5517
1.09239 1622 55.5860
1.09275 1623 55.6203
1.09397 1624 55.6546
1.10292 1625 55.6888
1.10365 1626 55.7231
1.12276 1627 55.7574
1.12462 1628 55.7916
1.12886 1629 55.8259
1.13462 1630 55.8602
1.13738 1631 55.8944
1.1595 1632 55.9287
1.17746 1633 55.9630
1.18554 1634 55.9973
1.19782 1635 56.0315
1.19928 1636 56.0658
1.20249 1637 56.1001
1.2158 1638 56.1343
1.21629 1639 56.1686
1.21875 1640 56.2029
1.31033 1641 56.2371
1.35108 1642 56.2714
6.2887 1643 56.3057
7.54677 1644 56.3400
8.81336 1645 56.3742
9.08208 1646 56.4085


==> eval-fullverif-est.dat <==
hours count pct
0.000105133 1 0.0343
0.000127688 2 0.0685
0.00016733 3 0.1028
0.000177928 4 0.1371
0.000209805 5 0.1714
0.00022309 6 0.2056
0.00022492 7 0.2399
0.000226581 8 0.2742
0.000229521 9 0.3084
0.000231397 10 0.3427
0.000232817 11 0.3770
0.000233678 12 0.4112
0.000233865 13 0.4455
0.000235299 14 0.4798
0.000235684 15 0.5141
0.000237761 16 0.5483
0.00023805 17 0.5826
0.000239868 18 0.6169
0.000239937 19 0.6511
0.00024037 20 0.6854
0.000241206 21 0.7197
0.000242104 22 0.7539
0.000247023 23 0.7882
0.000248579 24 0.8225
0.000249157 25 0.8568
0.000249387 26 0.8910
0.000249958 27 0.9253
0.000250405 28 0.9596
0.000252379 29 0.9938
0.000253846 30 1.0281
0.000254148 31 1.0624
0.000256139 32 1.0966
0.000256645 33 1.1309
0.00025667 34 1.1652
0.00025722 35 1.1995
0.000257567 36 1.2337
0.000258084 37 1.2680
0.000258932 38 1.3023
0.000259366 39 1.3365
0.000259867 40 1.3708
0.00025996 41 1.4051
0.000260871 42 1.4393
0.000261015 43 1.4736
0.000261249 44 1.5079
0.00026176 45 1.5422
0.000261959 46 1.5764
0.000262744 47 1.6107
0.000262871 48 1.6450
0.000263669 49 1.6792
0.000263843 50 1.7135
0.000263877 51 1.7478
0.00026401 52 1.7820
0.000264411 53 1.8163
0.000264458 54 1.8506
0.000265547 55 1.8849
0.000266004 56 1.9191
0.000266831 57 1.9534
0.000266965 58 1.9877
0.000267132 59 2.0219
0.000267502 60 2.0562
0.000267523 61 2.0905
0.000267778 62 2.1247
0.00026813 63 2.1590
0.000268382 64 2.1933
0.000268596 65 2.2276
0.000268669 66 2.2618
0.000269049 67 2.2961
0.000269091 68 2.3304
0.000269158 69 2.3646
0.000269169 70 2.3989
0.000269525 71 2.4332
0.000269641 72 2.4674
0.000269683 73 2.5017
0.000269909 74 2.5360
0.000269938 75 2.5703
0.000270497 76 2.6045
0.000270683 77 2.6388
0.000270723 78 2.6731
0.000270748 79 2.7073
0.000270896 80 2.7416
0.000271416 81 2.7759
0.000271561 82 2.8101
0.000271592 83 2.8444
0.000271818 84 2.8787
0.000272029 85 2.9130
0.000272482 86 2.9472
0.000273205 87 2.9815
0.000273716 88 3.0158
0.000274094 89 3.0500
0.000274341 90 3.0843
0.000274443 91 3.1186
0.000274468 92 3.1528
0.000274962 93 3.1871
0.000275119 94 3.2214
0.000275332 95 3.2557
0.000275338 96 3.2899
0.000275793 97 3.3242
0.000275843 98 3.3585
0.000276361 99 3.3927
0.000277636 100 3.4270
0.00027794 101 3.4613
0.000278068 102 3.4955
0.000279344 103 3.5298
0.000279858 104 3.5641
0.000280756 105 3.5984
0.000281042 106 3.6326
0.000281531 107 3.6669
0.000281567 108 3.7012
0.000281924 109 3.7354
0.000283278 110 3.7697
0.000284655 111 3.8040
0.000285967 112 3.8382
0.0002888 113 3.8725
0.000289612 114 3.9068
0.000289925 115 3.9411
0.000290089 116 3.9753
0.000290831 117 4.0096
0.000291893 118 4.0439
0.000293868 119 4.0781
0.000295772 120 4.1124
0.000297336 121 4.1467
0.000298128 122 4.1809
0.000298197 123 4.2152
0.000298267 124 4.2495
0.000298856 125 4.2838
0.000300189 126 4.3180
0.000301376 127 4.3523
0.000301492 128 4.3866
0.000301785 129 4.4208
0.000302087 130 4.4551
0.000302267 131 4.4894
0.000304528 132 4.5236
0.000304753 133 4.5579
0.000304945 134 4.5922
0.00030527 135 4.6265
0.000305463 136 4.6607
0.000305767 137 4.6950
0.000306586 138 4.7293
0.000307603 139 4.7635
0.000308261 140 4.7978
0.000308928 141 4.8321
0.000309016 142 4.8663
0.000309206 143 4.9006
0.000309456 144 4.9349
0.000309481 145 4.9692
0.000309567 146 5.0034
0.000310334 147 5.0377
0.00031041 148 5.0720
0.000310861 149 5.1062
0.000311014 150 5.1405
0.000312786 151 5.1748
0.000314787 152 5.2090
0.000314926 153 5.2433
0.00031681 154 5.2776
0.000317538 155 5.3119
0.000318504 156 5.3461
0.000318851 157 5.3804
0.000318869 158 5.4147
0.000319398 159 5.4489
0.000320203 160 5.4832
0.000320436 161 5.5175
0.000322473 162 5.5517
0.000322724 163 5.5860
0.000325919 164 5.6203
0.000327194 165 5.6546
0.000327762 166 5.6888
0.000329686 167 5.7231
0.000330557 168 5.7574
0.000332514 169 5.7916
0.000333641 170 5.8259
0.000333737 171 5.8602
0.000334167 172 5.8944
0.000334451 173 5.9287
0.000335015 174 5.9630
0.000335289 175 5.9973
0.000335975 176 6.0315
0.000336565 177 6.0658
0.00033795 178 6.1001
0.000338771 179 6.1343
0.000344449 180 6.1686
0.000345237 181 6.2029
0.000346195 182 6.2371
0.000347662 183 6.2714
0.00034806 184 6.3057
0.000351309 185 6.3400
0.000351722 186 6.3742
0.000352205 187 6.4085
0.000355083 188 6.4428
0.000355199 189 6.4770
0.000355421 190 6.5113
0.000356378 191 6.5456
0.000356651 192 6.5798
0.000361411 193 6.6141
0.000362894 194 6.6484
0.000363736 195 6.6827
0.000365064 196 6.7169
0.000365139 197 6.7512
0.00036546 198 6.7855
0.000366238 199 6.8197
0.000374356 200 6.8540
0.000375031 201 6.8883
0.000383745 202 6.9225
0.000387036 203 6.9568
0.000389298 204 6.9911
0.000390256 205 7.0254
0.000397666 206 7.0596
0.000418771 207 7.0939
0.000443421 208 7.1282
0.00044934 209 7.1624
0.000452045 210 7.1967
0.000464583 211 7.2310
0.000485338 212 7.2653
0.000526172 213 7.2995
0.000538098 214 7.3338
0.000546244 215 7.3681
0.000554606 216 7.4023
0.000560527 217 7.4366
0.000567566 218 7.4709
0.000576639 219 7.5051
0.000585245 220 7.5394
0.000589214 221 7.5737
0.000800426 222 7.6080
0.000803881 223 7.6422
0.000810576 224 7.6765
0.000810696 225 7.7108
0.000849245 226 7.7450
0.000858507 227 7.7793
0.000867644 228 7.8136
0.000869879 229 7.8478
0.000873297 230 7.8821
0.000874149 231 7.9164
0.000880565 232 7.9507
0.000882032 233 7.9849
0.000885266 234 8.0192
0.000889366 235 8.0535
0.000891412 236 8.0877
0.000895349 237 8.1220
0.00090473 238 8.1563
0.000904996 239 8.1905
0.000909057 240 8.2248
0.000911308 241 8.2591
0.000924496 242 8.2934
0.000924749 243 8.3276
0.000929277 244 8.3619
0.00093311 245 8.3962
0.000939058 246 8.4304
0.000948919 247 8.4647
0.000959454 248 8.4990
0.000963097 249 8.5332
0.000977042 250 8.5675
0.0010038 251 8.6018
0.00101627 252 8.6361
0.00101892 253 8.6703
0.00104558 254 8.7046
0.00104994 255 8.7389
0.00105372 256 8.7731
0.00105484 257 8.8074
0.00105507 258 8.8417
0.00105656 259 8.8759
0.00105734 260 8.9102
0.00105784 261 8.9445
0.00105816 262 8.9788
0.00106039 263 9.0130
0.00106168 264 9.0473
0.0010619 265 9.0816
0.00106223 266 9.1158
0.00106334 267 9.1501
0.00106342 268 9.1844
0.00106343 269 9.2186
0.00106356 270 9.2529
0.00106361 271 9.2872
0.00106521 272 9.3215
0.00106586 273 9.3557
0.00106678 274 9.3900
0.00106737 275 9.4243
0.00106804 276 9.4585
0.00106957 277 9.4928
0.0010705 278 9.5271
0.00107073 279 9.5613
0.00107074 280 9.5956
0.00107086 281 9.6299
0.00107097 282 9.6642
0.0010713 283 9.6984
0.00107166 284 9.7327
0.00107166 285 9.7670
0.00107179 286 9.8012
0.00107245 287 9.8355
0.00107274 288 9.8698
0.00107315 289 9.9040
0.00107356 290 9.9383
0.0010746 291 9.9726
0.00107591 292 10.0069
0.00107595 293 10.0411
0.00107618 294 10.0754
0.00107685 295 10.1097
0.00107787 296 10.1439
0.00108062 297 10.1782
0.00108209 298 10.2125
0.00108342 299 10.2467
0.00108352 300 10.2810
0.00108358 301 10.3153
0.00108656 302 10.3496
0.00108661 303 10.3838
0.00108805 304 10.4181
0.00108902 305 10.4524
0.00109417 306 10.4866
0.00109426 307 10.5209
0.00109736 308 10.5552
0.00110001 309 10.5894
0.00110287 310 10.6237
0.00110355 311 10.6580
0.0011056 312 10.6923
0.00110751 313 10.7265
0.00110978 314 10.7608
0.00111513 315 10.7951
0.00111561 316 10.8293
0.00111574 317 10.8636
0.00113094 318 10.8979
0.00114455 319 10.9321
0.00114891 320 10.9664
0.00115382 321 11.0007
0.00125094 322 11.0350
0.00125935 323 11.0692
0.00126354 324 11.1035
0.00134718 325 11.1378
0.00135396 326 11.1720
0.00135796 327 11.2063
0.0013594 328 11.2406
0.00186298 329 11.2748
0.00187754 330 11.3091
0.00188569 331 11.3434
0.00189402 332 11.3777
0.00189605 333 11.4119
0.00189749 334 11.4462
0.00190191 335 11.4805
0.00190319 336 11.5147
0.00192544 337 11.5490
0.00193711 338 11.5833
0.00195462 339 11.6175
0.00196426 340 11.6518
0.00243725 341 11.6861
0.00281339 342 11.7204
0.00281926 343 11.7546
0.00282675 344 11.7889
0.00284371 345 11.8232
0.00285394 346 11.8574
0.00285476 347 11.8917
0.00286648 348 11.9260
0.00287643 349 11.9602
0.00288135 350 11.9945
0.00288803 351 12.0288
0.00290076 352 12.0631
0.00290859 353 12.0973
0.00291518 354 12.1316
0.00291881 355 12.1659
0.00292385 356 12.2001
0.00292604 357 12.2344
0.00298742 358 12.2687
0.00331696 359 12.3029
0.0033203 360 12.3372
0.00332154 361 12.3715
0.00333005 362 12.4058
0.00335645 363 12.4400
0.0034055 364 12.4743
0.00341689 365 12.5086
0.00346998 366 12.5428
0.00349413 367 12.5771
0.00388436 368 12.6114
0.00391972 369 12.6456
0.00394149 370 12.6799
0.00394827 371 12.7142
0.00396341 372 12.7485
0.00397527 373 12.7827
0.00401676 374 12.8170
0.00404739 375 12.8513
0.00404765 376 12.8855
0.00406828 377 12.9198
0.00408645 378 12.9541
0.00408878 379 12.9883
0.00409716 380 13.0226
0.00409973 381 13.0569
0.00410758 382 13.0912
0.00414595 383 13.1254
0.00416267 384 13.1597
0.00433905 385 13.1940
0.0044578 386 13.2282
0.0044941 387 13.2625
0.00451719 388 13.2968
0.0045285 389 13.3310
0.00460656 390 13.3653
0.00479896 391 13.3996
0.00502921 392 13.4339
0.00666482 393 13.4681
0.00669787 394 13.5024
0.00672805 395 13.5367
0.00690114 396 13.5709
0.00697394 397 13.6052
0.00705249 398 13.6395
0.00706025 399 13.6737
0.00738092 400 13.7080
0.00763739 401 13.7423
0.00781569 402 13.7766
0.0079105 403 13.8108
0.00802265 404 13.8451
0.00821723 405 13.8794
0.00830871 406 13.9136
0.00833489 407 13.9479
0.00861642 408 13.9822
0.0094303 409 14.0164
0.00979714 410 14.0507
0.010476 411 14.0850
0.0112841 412 14.1193
0.0126558 413 14.1535
0.0131277 414 14.1878
0.0131785 415 14.2221
0.013213 416 14.2563
0.013236 417 14.2906
0.0132873 418 14.3249
0.0133452 419 14.3592
0.0134982 420 14.3934
0.0137333 421 14.4277
0.0137771 422 14.4620
0.0138267 423 14.4962
0.013874 424 14.5305
0.0139319 425 14.5648
0.0140412 426 14.5990
0.0140653 427 14.6333
0.0141722 428 14.6676
0.0142182 429 14.7019
0.0142325 430 14.7361
0.0142544 431 14.7704
0.0142582 432 14.8047
0.0142584 433 14.8389
0.0142993 434 14.8732
0.0142997 435 14.9075
0.014311 436 14.9417
0.0143265 437 14.9760
0.0143338 438 15.0103
0.0143359 439 15.0446
0.0143488 440 15.0788
0.0143514 441 15.1131
0.0143521 442 15.1474
0.0143545 443 15.1816
0.0143683 444 15.2159
0.0143821 445 15.2502
0.0143961 446 15.2844
0.0143995 447 15.3187
0.0144087 448 15.3530
0.0144115 449 15.3873
0.0144135 450 15.4215
0.0144228 451 15.4558
0.014431 452 15.4901
0.0144434 453 15.5243
0.0144552 454 15.5586
0.0144565 455 15.5929
0.0144639 456 15.6271
0.0144687 457 15.6614
0.0144753 458 15.6957
0.0144756 459 15.7300
0.0144871 460 15.7642
0.014488 461 15.7985
0.0144917 462 15.8328
0.0145014 463 15.8670
0.0145201 464 15.9013
0.0145252 465 15.9356
0.0145267 466 15.9698
0.0145298 467 16.0041
0.0145457 468 16.0384
0.0145484 469 16.0727
0.0145521 470 16.1069
0.0145634 471 16.1412
0.0145844 472 16.1755
0.0145927 473 16.2097
0.0146075 474 16.2440
0.0146129 475 16.2783
0.0146315 476 16.3125
0.0146369 477 16.3468
0.0146456 478 16.3811
0.0146629 479 16.4154
0.0146975 480 16.4496
0.0147181 481 16.4839
0.0147633 482 16.5182
0.0148741 483 16.5524
0.014983 484 16.5867
0.0154924 485 16.6210
0.0155611 486 16.6552
0.0185906 487 16.6895
0.0191923 488 16.7238
0.0200306 489 16.7581
0.0212597 490 16.7923
0.0212818 491 16.8266
0.0213119 492 16.8609
0.0213138 493 16.8951
0.0213228 494 16.9294
0.0213886 495 16.9637
0.0214895 496 16.9979
0.0255002 497 17.0322
0.0257277 498 17.0665
0.0258169 499 17.1008
0.0260894 500 17.1350
0.0261238 501 17.1693
0.0262236 502 17.2036
0.027357 503 17.2378
0.0276557 504 17.2721
0.028087 505 17.3064
0.0288059 506 17.3406
0.0288344 507 17.3749
0.0288777 508 17.4092
0.0310173 509 17.4435
0.0332257 510 17.4777
0.0333316 511 17.5120
0.0333794 512 17.5463
0.0337973 513 17.5805
0.0341152 514 17.6148
0.034128 515 17.6491
0.0353309 516 17.6833
0.0355726 517 17.7176
0.0364125 518 17.7519
0.0377547 519 17.7862
0.0379111 520 17.8204
0.0385196 521 17.8547
0.0392912 522 17.8890
0.0407648 523 17.9232
0.040991 524 17.9575
0.041283 525 17.9918
0.0415501 526 18.0260
0.0468962 527 18.0603
0.0474145 528 18.0946
0.0475143 529 18.1289
0.0477906 530 18.1631
0.0561857 531 18.1974
0.0575391 532 18.2317
0.0577469 533 18.2659
0.0585608 534 18.3002
0.058881 535 18.3345
0.0590503 536 18.3687
0.0594353 537 18.4030
0.0638173 538 18.4373
0.06385 539 18.4716
0.0650592 540 18.5058
0.0661958 541 18.5401
0.0662363 542 18.5744
0.0664641 543 18.6086
0.066528 544 18.6429
0.0665778 545 18.6772
0.0668768 546 18.7114
0.0678014 547 18.7457
0.0716033 548 18.7800
0.071629 549 18.8143
0.0727991 550 18.8485
0.072896 551 18.8828
0.0729889 552 18.9171
0.0735702 553 18.9513
0.0739917 554 18.9856
0.0743917 555 19.0199
0.0749035 556 19.0541
0.0761067 557 19.0884
0.0761361 558 19.1227
0.0774528 559 19.1570
0.0782454 560 19.1912
0.0805651 561 19.2255
0.0950355 562 19.2598
0.0992651 563 19.2940
0.0996723 564 19.3283
0.104046 565 19.3626
0.104661 566 19.3968
0.111752 567 19.4311
0.115371 568 19.4654
0.136179 569 19.4997
0.155318 570 19.5339
0.180513 571 19.5682
0.181749 572 19.6025
0.182752 573 19.6367
0.187736 574 19.6710
0.188057 575 19.7053
0.193218 576 19.7395
0.196571 577 19.7738
0.196854 578 19.8081
0.212136 579 19.8424
0.214926 580 19.8766
0.2153 581 19.9109
0.216496 582 19.9452
0.217069 583 19.9794
0.23876 584 20.0137
0.240438 585 20.0480
0.240558 586 20.0822
0.241696 587 20.1165
0.250713 588 20.1508
0.252734 589 20.1851
0.253363 590 20.2193
0.253964 591 20.2536
0.255576 592 20.2879
0.258338 593 20.3221
0.261451 594 20.3564
0.262649 595 20.3907
0.265747 596 20.4249
0.265771 597 20.4592
0.268445 598 20.4935
0.269249 599 20.5278
0.272807 600 20.5620
0.273782 601 20.5963
0.273985 602 20.6306
0.280127 603 20.6648
0.281871 604 20.6991
0.284043 605 20.7334
0.29285 606 20.7676
0.304358 607 20.8019
0.329956 608 20.8362
0.330384 609 20.8705
0.331275 610 20.9047
0.331425 611 20.9390
0.332562 612 20.9733
0.332741 613 21.0075
0.334314 614 21.0418
0.334578 615 21.0761
0.334727 616 21.1103
0.336069 617 21.1446
0.336746 618 21.1789
0.33678 619 21.2132
0.340088 620 21.2474
0.341625 621 21.2817
0.342134 622 21.3160
0.343959 623 21.3502
0.345955 624 21.3845
0.346272 625 21.4188
0.346742 626 21.4531
0.347647 627 21.4873
0.349855 628 21.5216
0.350126 629 21.5559
0.350257 630 21.5901
0.350928 631 21.6244
0.351037 632 21.6587
0.351439 633 21.6929
0.351445 634 21.7272
0.352578 635 21.7615
0.352604 636 21.7958
0.353202 637 21.8300
0.353381 638 21.8643
0.353713 639 21.8986
0.353861 640 21.9328
0.354363 641 21.9671
0.354403 642 22.0014
0.354482 643 22.0356
0.355003 644 22.0699
0.355176 645 22.1042
0.355447 646 22.1385
0.356303 647 22.1727
0.356397 648 22.2070
0.356581 649 22.2413
0.356647 650 22.2755
0.356812 651 22.3098
0.356953 652 22.3441
0.357228 653 22.3783
0.357234 654 22.4126
0.357447 655 22.4469
0.357558 656 22.4812
0.357693 657 22.5154
0.358185 658 22.5497
0.35848 659 22.5840
0.359218 660 22.6182
0.35931 661 22.6525
0.359705 662 22.6868
0.359946 663 22.7210
0.360353 664 22.7553
0.361135 665 22.7896
0.361953 666 22.8239
0.36238 667 22.8581
0.362393 668 22.8924
0.362577 669 22.9267
0.362923 670 22.9609
0.363295 671 22.9952
0.363312 672 23.0295
0.363425 673 23.0637
0.364786 674 23.0980
0.365204 675 23.1323
0.36578 676 23.1666
0.366549 677 23.2008
0.366776 678 23.2351
0.367651 679 23.2694
0.36793 680 23.3036
0.368902 681 23.3379
0.370536 682 23.3722
0.370537 683 23.4064
0.370767 684 23.4407
0.371435 685 23.4750
0.371605 686 23.5093
0.372206 687 23.5435
0.372493 688 23.5778
0.373241 689 23.6121
0.373365 690 23.6463
0.373824 691 23.6806
0.376419 692 23.7149
0.376875 693 23.7491
0.37705 694 23.7834
0.377315 695 23.8177
0.378268 696 23.8520
0.380989 697 23.8862
0.381597 698 23.9205
0.381765 699 23.9548
0.38184 700 23.9890
0.382872 701 24.0233
0.383054 702 24.0576
0.384714 703 24.0918
0.385625 704 24.1261
0.386827 705 24.1604
0.386891 706 24.1947
0.387066 707 24.2289
0.388572 708 24.2632
0.389487 709 24.2975
0.389782 710 24.3317
0.39109 711 24.3660
0.395184 712 24.4003
0.400623 713 24.4345
0.403441 714 24.4688
0.404473 715 24.5031
0.404992 716 24.5374
0.405172 717 24.5716
0.405289 718 24.6059
0.409203 719 24.6402
0.410341 720 24.6744
0.412166 721 24.7087
0.413156 722 24.7430
0.413483 723 24.7772
0.415982 724 24.8115
0.418368 725 24.8458
0.419481 726 24.8801
0.42018 727 24.9143
0.421531 728 24.9486
0.422726 729 24.9829
0.423266 730 25.0171
0.426679 731 25.0514
0.426687 732 25.0857
0.426695 733 25.1199
0.426698 734 25.1542
0.426704 735 25.1885
0.426705 736 25.2228
0.426749 737 25.2570
0.426758 738 25.2913
0.426774 739 25.3256
0.426786 740 25.3598
0.426808 741 25.3941
0.426811 742 25.4284
0.426837 743 25.4626
0.427602 744 25.4969
0.429787 745 25.5312
0.431901 746 25.5655
0.432833 747 25.5997
0.434535 748 25.6340
0.443862 749 25.6683
0.447938 750 25.7025
0.448158 751 25.7368
0.451211 752 25.7711
0.462595 753 25.8053
0.474554 754 25.8396
0.475503 755 25.8739
0.475916 756 25.9082
0.476276 757 25.9424
0.476385 758 25.9767
0.477048 759 26.0110
0.477209 760 26.0452
0.48142 761 26.0795
0.484026 762 26.1138
0.493094 763 26.1480
0.500488 764 26.1823
0.513391 765 26.2166
0.516822 766 26.2509
0.526905 767 26.2851
0.528403 768 26.3194
0.540627 769 26.3537
0.54086 770 26.3879
0.540901 771 26.4222
0.548429 772 26.4565
0.551214 773 26.4907
0.551648 774 26.5250
0.55638 775 26.5593
0.556857 776 26.5936
0.562951 777 26.6278
0.571494 778 26.6621
0.576152 779 26.6964
0.581115 780 26.7306
0.586616 781 26.7649
0.58744 782 26.7992
0.588655 783 26.8334
0.589614 784 26.8677
0.591089 785 26.9020
0.591854 786 26.9363
0.592292 787 26.9705
0.593192 788 27.0048
0.593322 789 27.0391
0.593439 790 27.0733
0.594324 791 27.1076
0.59437 792 27.1419
0.595001 793 27.1761
0.595218 794 27.2104
0.595603 795 27.2447
0.595716 796 27.2790
0.596236 797 27.3132
0.597041 798 27.3475
0.597053 799 27.3818
0.597592 800 27.4160
0.597868 801 27.4503
0.598115 802 27.4846
0.598136 803 27.5188
0.59826 804 27.5531
0.598336 805 27.5874
0.598489 806 27.6217
0.59912 807 27.6559
0.599367 808 27.6902
0.599892 809 27.7245
0.60008 810 27.7587
0.600109 811 27.7930
0.60032 812 27.8273
0.600456 813 27.8615
0.600726 814 27.8958
0.601166 815 27.9301
0.601346 816 27.9644
0.601487 817 27.9986
0.601603 818 28.0329
0.60184 819 28.0672
0.601903 820 28.1014
0.601962 821 28.1357
0.601973 822 28.1700
0.602175 823 28.2042
0.602186 824 28.2385
0.6022 825 28.2728
0.60227 826 28.3071
0.602388 827 28.3413
0.602603 828 28.3756
0.602657 829 28.4099
0.602943 830 28.4441
0.603034 831 28.4784
0.603052 832 28.5127
0.603202 833 28.5469
0.603314 834 28.5812
0.603331 835 28.6155
0.60346 836 28.6498
0.603475 837 28.6840
0.603591 838 28.7183
0.603659 839 28.7526
0.603706 840 28.7868
0.603791 841 28.8211
0.603862 842 28.8554
0.604035 843 28.8897
0.604142 844 28.9239
0.604146 845 28.9582
0.604175 846 28.9925
0.604442 847 29.0267
0.604472 848 29.0610
0.60464 849 29.0953
0.604746 850 29.1295
0.604769 851 29.1638
0.604784 852 29.1981
0.604789 853 29.2324
0.604802 854 29.2666
0.604889 855 29.3009
0.605092 856 29.3352
0.605126 857 29.3694
0.605172 858 29.4037
0.605538 859 29.4380
0.60565 860 29.4722
0.605655 861 29.5065
0.605673 862 29.5408
0.605782 863 29.5751
0.605824 864 29.6093
0.605861 865 29.6436
0.605895 866 29.6779
0.605987 867 29.7121
0.60601 868 29.7464
0.606297 869 29.7807
0.60632 870 29.8149
0.606349 871 29.8492
0.60666 872 29.8835
0.606806 873 29.9178
0.606923 874 29.9520
0.606958 875 29.9863
0.606979 876 30.0206
0.606985 877 30.0548
0.607162 878 30.0891
0.607238 879 30.1234
0.607377 880 30.1576
0.607392 881 30.1919
0.60748 882 30.2262
0.607501 883 30.2605
0.607664 884 30.2947
0.60767 885 30.3290
0.607741 886 30.3633
0.607816 887 30.3975
0.607823 888 30.4318
0.607827 889 30.4661
0.607871 890 30.5003
0.607961 891 30.5346
0.608013 892 30.5689
0.608056 893 30.6032
0.608151 894 30.6374
0.608346 895 30.6717
0.608346 896 30.7060
0.608376 897 30.7402
0.608403 898 30.7745
0.608479 899 30.8088
0.6087 900 30.8430
0.608711 901 30.8773
0.608741 902 30.9116
0.608838 903 30.9459
0.609028 904 30.9801
0.609043 905 31.0144
0.609156 906 31.0487
0.6092 907 31.0829
0.609215 908 31.1172
0.609236 909 31.1515
0.609285 910 31.1857
0.609308 911 31.2200
0.609396 912 31.2543
0.609493 913 31.2886
0.609601 914 31.3228
0.609644 915 31.3571
0.609813 916 31.3914
0.609864 917 31.4256
0.609873 918 31.4599
0.609873 919 31.4942
0.609932 920 31.5284
0.610041 921 31.5627
0.61006 922 31.5970
0.610063 923 31.6313
0.610195 924 31.6655
0.610308 925 31.6998
0.610401 926 31.7341
0.610415 927 31.7683
0.610447 928 31.8026
0.610462 929 31.8369
0.610511 930 31.8711
0.61062 931 31.9054
0.610643 932 31.9397
0.610737 933 31.9740
0.610812 934 32.0082
0.610902 935 32.0425
0.610933 936 32.0768
0.611534 937 32.1110
0.611702 938 32.1453
0.611755 939 32.1796
0.61179 940 32.2138
0.61192 941 32.2481
0.611959 942 32.2824
0.612212 943 32.3167
0.612245 944 32.3509
0.612606 945 32.3852
0.612814 946 32.4195
0.613034 947 32.4537
0.613104 948 32.4880
0.613128 949 32.5223
0.613252 950 32.5565
0.613323 951 32.5908
0.613341 952 32.6251
0.613355 953 32.6594
0.613512 954 32.6936
0.613518 955 32.7279
0.613544 956 32.7622
0.613635 957 32.7964
0.613995 958 32.8307
0.61406 959 32.8650
0.61413 960 32.8992
0.614238 961 32.9335
0.614415 962 32.9678
0.614547 963 33.0021
0.614676 964 33.0363
0.614754 965 33.0706
0.614928 966 33.1049
0.615984 967 33.1391
0.616035 968 33.1734
0.61644 969 33.2077
0.616458 970 33.2419
0.6165 971 33.2762
0.616652 972 33.3105
0.61668 973 33.3448
0.616879 974 33.3790
0.617062 975 33.4133
0.617112 976 33.4476
0.617151 977 33.4818
0.617613 978 33.5161
0.617845 979 33.5504
0.617996 980 33.5846
0.61819 981 33.6189
0.618517 982 33.6532
0.618767 983 33.6875
0.618902 984 33.7217
0.619426 985 33.7560
0.619522 986 33.7903
0.619602 987 33.8245
0.620026 988 33.8588
0.62007 989 33.8931
0.620502 990 33.9273
0.620525 991 33.9616
0.621247 992 33.9959
0.621916 993 34.0302
0.622478 994 34.0644
0.6225 995 34.0987
0.622626 996 34.1330
0.622891 997 34.1672
0.622892 998 34.2015
0.62305 999 34.2358
0.623191 1000 34.2700
0.623829 1001 34.3043
0.623909 1002 34.3386
0.624006 1003 34.3729
0.624089 1004 34.4071
0.624273 1005 34.4414
0.624602 1006 34.4757
0.624994 1007 34.5099
0.625259 1008 34.5442
0.625314 1009 34.5785
0.625524 1010 34.6127
0.625754 1011 34.6470
0.626172 1012 34.6813
0.626199 1013 34.7156
0.626255 1014 34.7498
0.626322 1015 34.7841
0.626358 1016 34.8184
0.626457 1017 34.8526
0.626605 1018 34.8869
0.626716 1019 34.9212
0.626986 1020 34.9554
0.627051 1021 34.9897
0.627233 1022 35.0240
0.627264 1023 35.0583
0.627421 1024 35.0925
0.627685 1025 35.1268
0.627849 1026 35.1611
0.628006 1027 35.1953
0.628066 1028 35.2296
0.628248 1029 35.2639
0.628799 1030 35.2981
0.629377 1031 35.3324
0.629518 1032 35.3667
0.629756 1033 35.4010
0.629881 1034 35.4352
0.629928 1035 35.4695
0.630375 1036 35.5038
0.630997 1037 35.5380
0.631367 1038 35.5723
0.631421 1039 35.6066
0.631772 1040 35.6408
0.632248 1041 35.6751
0.632398 1042 35.7094
0.633619 1043 35.7437
0.633888 1044 35.7779
0.634767 1045 35.8122
0.634781 1046 35.8465
0.634822 1047 35.8807
0.635212 1048 35.9150
0.635468 1049 35.9493
0.635485 1050 35.9836
0.636128 1051 36.0178
0.636752 1052 36.0521
0.636783 1053 36.0864
0.636813 1054 36.1206
0.637316 1055 36.1549
0.637966 1056 36.1892
0.63828 1057 36.2234
0.638855 1058 36.2577
0.640133 1059 36.2920
0.64021 1060 36.3263
0.640394 1061 36.3605
0.640398 1062 36.3948
0.640428 1063 36.4291
0.640537 1064 36.4633
0.640653 1065 36.4976
0.640729 1066 36.5319
0.640766 1067 36.5661
0.640937 1068 36.6004
0.640998 1069 36.6347
0.641051 1070 36.6690
0.64165 1071 36.7032
0.641676 1072 36.7375
0.642182 1073 36.7718
0.64226 1074 36.8060
0.642427 1075 36.8403
0.6426 1076 36.8746
0.642707 1077 36.9088
0.642961 1078 36.9431
0.643324 1079 36.9774
0.64369 1080 37.0117
0.644068 1081 37.0459
0.644258 1082 37.0802
0.644452 1083 37.1145
0.644518 1084 37.1487
0.644759 1085 37.1830
0.644803 1086 37.2173
0.644982 1087 37.2515
0.645092 1088 37.2858
0.64517 1089 37.3201
0.645198 1090 37.3544
0.645584 1091 37.3886
0.645726 1092 37.4229
0.645786 1093 37.4572
0.645946 1094 37.4914
0.646035 1095 37.5257
0.64635 1096 37.5600
0.64643 1097 37.5942
0.646508 1098 37.6285
0.646528 1099 37.6628
0.64654 1100 37.6971
0.646701 1101 37.7313
0.646834 1102 37.7656
0.646896 1103 37.7999
0.647008 1104 37.8341
0.647477 1105 37.8684
0.647723 1106 37.9027
0.648059 1107 37.9369
0.648244 1108 37.9712
0.64832 1109 38.0055
0.648324 1110 38.0398
0.648559 1111 38.0740
0.64863 1112 38.1083
0.648674 1113 38.1426
0.648809 1114 38.1768
0.648836 1115 38.2111
0.648859 1116 38.2454
0.649026 1117 38.2796
0.649319 1118 38.3139
0.649635 1119 38.3482
0.649692 1120 38.3825
0.649986 1121 38.4167
0.649992 1122 38.4510
0.650122 1123 38.4853
0.650549 1124 38.5195
0.650601 1125 38.5538
0.650607 1126 38.5881
0.650636 1127 38.6223
0.650795 1128 38.6566
0.651115 1129 38.6909
0.651221 1130 38.7252
0.651852 1131 38.7594
0.652086 1132 38.7937
0.652313 1133 38.8280
0.652661 1134 38.8622
0.652714 1135 38.8965
0.652718 1136 38.9308
0.652826 1137 38.9650
0.652903 1138 38.9993
0.652971 1139 39.0336
0.653112 1140 39.0679
0.653115 1141 39.1021
0.653115 1142 39.1364
0.653175 1143 39.1707
0.653188 1144 39.2049
0.653336 1145 39.2392
0.653431 1146 39.2735
0.653478 1147 39.3077
0.653513 1148 39.3420
0.653518 1149 39.3763
0.653554 1150 39.4106
0.65358 1151 39.4448
0.653719 1152 39.4791
0.653729 1153 39.5134
0.653794 1154 39.5476
0.653915 1155 39.5819
0.653951 1156 39.6162
0.654197 1157 39.6504
0.654254 1158 39.6847
0.654303 1159 39.7190
0.654324 1160 39.7533
0.65442 1161 39.7875
0.654446 1162 39.8218
0.654454 1163 39.8561
0.654682 1164 39.8903
0.654749 1165 39.9246
0.655044 1166 39.9589
0.655221 1167 39.9931
0.655378 1168 40.0274
0.655395 1169 40.0617
0.655419 1170 40.0960
0.655453 1171 40.1302
0.655654 1172 40.1645
0.655836 1173 40.1988
0.655849 1174 40.2330
0.655922 1175 40.2673
0.655928 1176 40.3016
0.656026 1177 40.3358
0.656089 1178 40.3701
0.656463 1179 40.4044
0.656712 1180 40.4387
0.656868 1181 40.4729
0.656896 1182 40.5072
0.656997 1183 40.5415
0.657085 1184 40.5757
0.657096 1185 40.6100
0.657247 1186 40.6443
0.657454 1187 40.6785
0.657571 1188 40.7128
0.65758 1189 40.7471
0.657666 1190 40.7814
0.657958 1191 40.8156
0.657965 1192 40.8499
0.658259 1193 40.8842
0.658283 1194 40.9184
0.658524 1195 40.9527
0.658529 1196 40.9870
0.658599 1197 41.0212
0.658607 1198 41.0555
0.658813 1199 41.0898
0.658821 1200 41.1241
0.658841 1201 41.1583
0.658978 1202 41.1926
0.659061 1203 41.2269
0.659071 1204 41.2611
0.659195 1205 41.2954
0.65928 1206 41.3297
0.659338 1207 41.3639
0.659422 1208 41.3982
0.659479 1209 41.4325
0.659634 1210 41.4668
0.659991 1211 41.5010
0.660009 1212 41.5353
0.660204 1213 41.5696
0.660205 1214 41.6038
0.660401 1215 41.6381
0.660456 1216 41.6724
0.66055 1217 41.7066
0.660558 1218 41.7409
0.660633 1219 41.7752
0.660711 1220 41.8095
0.660776 1221 41.8437
0.660839 1222 41.8780
0.661028 1223 41.9123
0.661087 1224 41.9465
0.661417 1225 41.9808
0.661479 1226 42.0151
0.661506 1227 42.0493
0.661565 1228 42.0836
0.661599 1229 42.1179
0.661659 1230 42.1522
0.661695 1231 42.1864
0.662014 1232 42.2207
0.662242 1233 42.2550
0.662333 1234 42.2892
0.662413 1235 42.3235
0.662497 1236 42.3578
0.662553 1237 42.3920
0.662784 1238 42.4263
0.662989 1239 42.4606
0.66305 1240 42.4949
0.663246 1241 42.5291
0.663455 1242 42.5634
0.663712 1243 42.5977
0.664004 1244 42.6319
0.664039 1245 42.6662
0.664144 1246 42.7005
0.664173 1247 42.7347
0.664237 1248 42.7690
0.664267 1249 42.8033
0.664373 1250 42.8376
0.664458 1251 42.8718
0.664512 1252 42.9061
0.664562 1253 42.9404
0.664788 1254 42.9746
0.665028 1255 43.0089
0.665285 1256 43.0432
0.665315 1257 43.0775
0.665337 1258 43.1117
0.665394 1259 43.1460
0.665689 1260 43.1803
0.666037 1261 43.2145
0.666249 1262 43.2488
0.666506 1263 43.2831
0.666981 1264 43.3173
0.667096 1265 43.3516
0.667165 1266 43.3859
0.667563 1267 43.4202
0.667893 1268 43.4544
0.668079 1269 43.4887
0.668147 1270 43.5230
0.66828 1271 43.5572
0.668306 1272 43.5915
0.668371 1273 43.6258
0.668566 1274 43.6600
0.668593 1275 43.6943
0.668876 1276 43.7286
0.668912 1277 43.7629
0.669507 1278 43.7971
0.669663 1279 43.8314
0.669689 1280 43.8657
0.670254 1281 43.8999
0.670457 1282 43.9342
0.670762 1283 43.9685
0.670943 1284 44.0027
0.67097 1285 44.0370
0.671163 1286 44.0713
0.671185 1287 44.1056
0.671189 1288 44.1398
0.671195 1289 44.1741
0.67134 1290 44.2084
0.671418 1291 44.2426
0.671519 1292 44.2769
0.671802 1293 44.3112
0.672299 1294 44.3454
0.672412 1295 44.3797
0.672517 1296 44.4140
0.672662 1297 44.4483
0.67323 1298 44.4825
0.673269 1299 44.5168
0.67342 1300 44.5511
0.673451 1301 44.5853
0.673851 1302 44.6196
0.674342 1303 44.6539
0.67505 1304 44.6881
0.676081 1305 44.7224
0.67668 1306 44.7567
0.676784 1307 44.7910
0.677682 1308 44.8252
0.678174 1309 44.8595
0.678441 1310 44.8938
0.680438 1311 44.9280
0.681004 1312 44.9623
0.682119 1313 44.9966
0.682537 1314 45.0308
0.682762 1315 45.0651
0.683379 1316 45.0994
0.684029 1317 45.1337
0.684162 1318 45.1679
0.684529 1319 45.2022
0.685424 1320 45.2365
0.685869 1321 45.2707
0.686152 1322 45.3050
0.687131 1323 45.3393
0.687477 1324 45.3735
0.689081 1325 45.4078
0.690786 1326 45.4421
0.690939 1327 45.4764
0.690961 1328 45.5106
0.691213 1329 45.5449
0.69322 1330 45.5792
0.693331 1331 45.6134
0.693339 1332 45.6477
0.693458 1333 45.6820
0.694038 1334 45.7162
0.694315 1335 45.7505
0.694325 1336 45.7848
0.695343 1337 45.8191
0.696514 1338 45.8533
0.696803 1339 45.8876
0.696826 1340 45.9219
0.696938 1341 45.9561
0.697339 1342 45.9904
0.699228 1343 46.0247
0.699446 1344 46.0589
0.699947 1345 46.0932
0.701043 1346 46.1275
0.7016 1347 46.1618
0.701647 1348 46.1960
0.701805 1349 46.2303
0.702468 1350 46.2646
0.702729 1351 46.2988
0.703212 1352 46.3331
0.703266 1353 46.3674
0.703287 1354 46.4016
0.703732 1355 46.4359
0.705272 1356 46.4702
0.705903 1357 46.5045
0.70618 1358 46.5387
0.706224 1359 46.5730
0.706279 1360 46.6073
0.70644 1361 46.6415
0.706778 1362 46.6758
0.706837 1363 46.7101
0.707072 1364 46.7443
0.707215 1365 46.7786
0.70754 1366 46.8129
0.709301 1367 46.8472
0.709445 1368 46.8814
0.710212 1369 46.9157
0.711356 1370 46.9500
0.711775 1371 46.9842
0.711791 1372 47.0185
0.712108 1373 47.0528
0.712122 1374 47.0870
0.712326 1375 47.1213
0.712639 1376 47.1556
0.713931 1377 47.1899
0.714902 1378 47.2241
0.715635 1379 47.2584
0.716944 1380 47.2927
0.717747 1381 47.3269
0.718393 1382 47.3612
0.718479 1383 47.3955
0.719108 1384 47.4297
0.719249 1385 47.4640
0.719558 1386 47.4983
0.719906 1387 47.5326
0.721032 1388 47.5668
0.721352 1389 47.6011
0.722091 1390 47.6354
0.72371 1391 47.6696
0.723853 1392 47.7039
0.724174 1393 47.7382
0.724292 1394 47.7724
0.724925 1395 47.8067
0.725572 1396 47.8410
0.725864 1397 47.8753
0.727023 1398 47.9095
0.727857 1399 47.9438
0.727877 1400 47.9781
0.728129 1401 48.0123
0.729616 1402 48.0466
0.729895 1403 48.0809
0.730921 1404 48.1151
0.731546 1405 48.1494
0.732038 1406 48.1837
0.732566 1407 48.2180
0.732678 1408 48.2522
0.732891 1409 48.2865
0.73563 1410 48.3208
0.735658 1411 48.3550
0.73622 1412 48.3893
0.736826 1413 48.4236
0.73684 1414 48.4578
0.737729 1415 48.4921
0.737816 1416 48.5264
0.739541 1417 48.5607
0.740126 1418 48.5949
0.740191 1419 48.6292
0.740236 1420 48.6635
0.741834 1421 48.6977
0.742314 1422 48.7320
0.743236 1423 48.7663
0.744133 1424 48.8005
0.744353 1425 48.8348
0.74552 1426 48.8691
0.745601 1427 48.9034
0.74632 1428 48.9376
0.747273 1429 48.9719
0.748225 1430 49.0062
0.748481 1431 49.0404
0.750044 1432 49.0747
0.75019 1433 49.1090
0.750348 1434 49.1432
0.750689 1435 49.1775
0.750691 1436 49.2118
0.750772 1437 49.2461
0.750913 1438 49.2803
0.750997 1439 49.3146
0.751632 1440 49.3489
0.751969 1441 49.3831
0.752257 1442 49.4174
0.752507 1443 49.4517
0.752527 1444 49.4859
0.753406 1445 49.5202
0.75346 1446 49.5545
0.753612 1447 49.5888
0.753808 1448 49.6230
0.754846 1449 49.6573
0.755077 1450 49.6916
0.755529 1451 49.7258
0.756226 1452 49.7601
0.756529 1453 49.7944
0.756803 1454 49.8286
0.757327 1455 49.8629
0.757569 1456 49.8972
0.757746 1457 49.9315
0.758337 1458 49.9657
0.758457 1459 50.0000
0.758753 1460 50.0343
0.75953 1461 50.0685
0.759546 1462 50.1028
0.759742 1463 50.1371
0.759883 1464 50.1714
0.759987 1465 50.2056
0.760087 1466 50.2399
0.760388 1467 50.2742
0.761053 1468 50.3084
0.761291 1469 50.3427
0.761776 1470 50.3770
0.761776 1471 50.4112
0.762034 1472 50.4455
0.762118 1473 50.4798
0.763604 1474 50.5141
0.764072 1475 50.5483
0.76481 1476 50.5826
0.765831 1477 50.6169
0.767097 1478 50.6511
0.767241 1479 50.6854
0.767922 1480 50.7197
0.76819 1481 50.7539
0.768663 1482 50.7882
0.769053 1483 50.8225
0.769338 1484 50.8568
0.769821 1485 50.8910
0.770326 1486 50.9253
0.770601 1487 50.9596
0.770634 1488 50.9938
0.77066 1489 51.0281
0.770705 1490 51.0624
0.771677 1491 51.0966
0.773169 1492 51.1309
0.773406 1493 51.1652
0.773927 1494 51.1995
0.775536 1495 51.2337
0.776446 1496 51.2680
0.776946 1497 51.3023
0.779012 1498 51.3365
0.779874 1499 51.3708
0.780971 1500 51.4051
0.781971 1501 51.4393
0.781996 1502 51.4736
0.782521 1503 51.5079
0.786461 1504 51.5422
0.787377 1505 51.5764
0.789692 1506 51.6107
0.791228 1507 51.6450
0.792329 1508 51.6792
0.792831 1509 51.7135
0.797016 1510 51.7478
0.801899 1511 51.7820
0.802171 1512 51.8163
0.802936 1513 51.8506
0.805859 1514 51.8849
0.808114 1515 51.9191
0.81514 1516 51.9534
0.818292 1517 51.9877
0.8251 1518 52.0219
0.831209 1519 52.0562
0.838215 1520 52.0905
0.83874 1521 52.1247
0.841668 1522 52.1590
0.842028 1523 52.1933
0.842552 1524 52.2276
0.842784 1525 52.2618
0.843297 1526 52.2961
0.845151 1527 52.3304
0.845546 1528 52.3646
0.845554 1529 52.3989
0.845841 1530 52.4332
0.846045 1531 52.4674
0.848321 1532 52.5017
0.852713 1533 52.5360
0.853756 1534 52.5703
0.854462 1535 52.6045
0.855999 1536 52.6388
0.856745 1537 52.6731
0.857637 1538 52.7073
0.861648 1539 52.7416
0.861704 1540 52.7759
0.862815 1541 52.8101
0.863997 1542 52.8444
0.864034 1543 52.8787
0.864963 1544 52.9130
0.866444 1545 52.9472
0.866779 1546 52.9815
0.866922 1547 53.0158
0.86881 1548 53.0500
0.868867 1549 53.0843
0.86929 1550 53.1186
0.870911 1551 53.1528
0.872609 1552 53.1871
0.872955 1553 53.2214
0.87337 1554 53.2557
0.873756 1555 53.2899
0.873823 1556 53.3242
0.874923 1557 53.3585
0.87561 1558 53.3927
0.876705 1559 53.4270
0.876793 1560 53.4613
0.876913 1561 53.4955
0.877432 1562 53.5298
0.878169 1563 53.5641
0.878358 1564 53.5984
0.878725 1565 53.6326
0.878747 1566 53.6669
0.880087 1567 53.7012
0.880138 1568 53.7354
0.880156 1569 53.7697
0.880394 1570 53.8040
0.880539 1571 53.8382
0.881136 1572 53.8725
0.881487 1573 53.9068
0.882662 1574 53.9411
0.884183 1575 53.9753
0.886067 1576 54.0096
0.886982 1577 54.0439
0.889435 1578 54.0781
0.892772 1579 54.1124
0.895904 1580 54.1467
0.896127 1581 54.1809
0.897714 1582 54.2152
0.901143 1583 54.2495
0.901273 1584 54.2838
0.903139 1585 54.3180
0.90396 1586 54.3523
0.905959 1587 54.3866
0.906323 1588 54.4208
0.906808 1589 54.4551
0.906947 1590 54.4894
0.909512 1591 54.5236
0.910163 1592 54.5579
0.912646 1593 54.5922
0.917125 1594 54.6265
0.91837 1595 54.6607
0.918772 1596 54.6950
0.919122 1597 54.7293
0.922816 1598 54.7635
0.923625 1599 54.7978
0.924915 1600 54.8321
0.927531 1601 54.8663
0.928901 1602 54.9006
0.932136 1603 54.9349
0.93306 1604 54.9692
0.933252 1605 55.0034
0.933868 1606 55.0377
0.938253 1607 55.0720
0.945783 1608 55.1062
0.947192 1609 55.1405
0.951899 1610 55.1748
0.954367 1611 55.2090
0.95445 1612 55.2433
0.954733 1613 55.2776
0.954827 1614 55.3119
0.957812 1615 55.3461
0.96065 1616 55.3804
0.965124 1617 55.4147
0.969473 1618 55.4489
0.970157 1619 55.4832
0.970232 1620 55.5175
0.970414 1621 55.5517
0.97055 1622 55.5860
0.971609 1623 55.6203
0.971612 1624 55.6546
0.971665 1625 55.6888
0.97254 1626 55.7231
0.972702 1627 55.7574
0.973168 1628 55.7916
0.973563 1629 55.8259
0.973759 1630 55.8602
0.973856 1631 55.8944
0.97464 1632 55.9287
0.974978 1633 55.9630
0.975263 1634 55.9973
0.975777 1635 56.0315
0.975983 1636 56.0658
0.976147 1637 56.1001
0.976184 1638 56.1343
0.976227 1639 56.1686
0.976551 1640 56.2029
0.976608 1641 56.2371
0.976843 1642 56.2714
0.977882 1643 56.3057
0.977907 1644 56.3400
0.978535 1645 56.3742
0.978587 1646 56.4085
0.978938 1647 56.4428
0.979101 1648 56.4770
0.97924 1649 56.5113
0.979659 1650 56.5456
0.97978 1651 56.5798
0.979912 1652 56.6141
0.980264 1653 56.6484
0.981059 1654 56.6827
0.981376 1655 56.7169
0.982544 1656 56.7512
0.982946 1657 56.7855
0.98297 1658 56.8197
0.983202 1659 56.8540
0.98346 1660 56.8883
0.983738 1661 56.9225
0.984491 1662 56.9568
0.984706 1663 56.9911
0.985006 1664 57.0254
0.985637 1665 57.0596
0.986308 1666 57.0939
0.986878 1667 57.1282
0.987191 1668 57.1624
0.987835 1669 57.1967
0.988181 1670 57.2310
0.988497 1671 57.2653
0.988542 1672 57.2995
0.988557 1673 57.3338
0.988889 1674 57.3681
0.989383 1675 57.4023
0.989514 1676 57.4366
0.989618 1677 57.4709
0.993078 1678 57.5051
0.997545 1679 57.5394
0.997559 1680 57.5737
0.997564 1681 57.6080
1.00976 1682 57.6422
1.01528 1683 57.6765
1.0181 1684 57.7108
1.02316 1685 57.7450
1.02642 1686 57.7793
1.03425 1687 57.8136
1.03769 1688 57.8478
1.05386 1689 57.8821
1.06 1690 57.9164
1.06261 1691 57.9507
1.06746 1692 57.9849
1.06794 1693 58.0192
1.07281 1694 58.0535
1.0736 1695 58.0877
1.07443 1696 58.1220
1.07622 1697 58.1563
1.07675 1698 58.1905
1.07705 1699 58.2248
1.0785 1700 58.2591
1.07854 1701 58.2934
1.07906 1702 58.3276
1.07958 1703 58.3619
1.0796 1704 58.3962
1.08017 1705 58.4304
1.0815 1706 58.4647
1.08275 1707 58.4990
1.08281 1708 58.5332
1.08283 1709 58.5675
1.08292 1710 58.6018
1.08364 1711 58.6361
1.08522 1712 58.6703
1.08583 1713 58.7046
1.08608 1714 58.7389
1.08703 1715 58.7731
1.0871 1716 58.8074
1.08721 1717 58.8417
1.08744 1718 58.8759
1.08807 1719 58.9102
1.08809 1720 58.9445
1.08834 1721 58.9788
1.08849 1722 59.0130
1.0887 1723 59.0473
1.08873 1724 59.0816
1.08884 1725 59.1158
1.08927 1726 59.1501
1.08943 1727 59.1844
1.08966 1728 59.2186
1.0913 1729 59.2529
1.09138 1730 59.2872
1.09217 1731 59.3215
1.09284 1732 59.3557
1.09337 1733 59.3900
1.09365 1734 59.4243
1.09644 1735 59.4585
1.09673 1736 59.4928
1.09691 1737 59.5271
1.09704 1738 59.5613
1.09724 1739 59.5956
1.09736 1740 59.6299
1.09737 1741 59.6642
1.09793 1742 59.6984
1.09867 1743 59.7327
1.10003 1744 59.7670
1.10005 1745 59.8012
1.10114 1746 59.8355
1.10297 1747 59.8698
1.10504 1748 59.9040
1.11695 1749 59.9383
1.12951 1750 59.9726
1.16576 1751 60.0069
1.1741 1752 60.0411
1.17992 1753 60.0754
1.18009 1754 60.1097
1.20674 1755 60.1439
1.20726 1756 60.1782
1.22025 1757 60.2125
1.22063 1758 60.2467
1.22214 1759 60.2810
1.22247 1760 60.3153
1.22441 1761 60.3496
1.22549 1762 60.3838
1.22749 1763 60.4181
1.22801 1764 60.4524
1.23465 1765 60.4866
1.2368 1766 60.5209
1.23992 1767 60.5552
1.23999 1768 60.5894
1.24703 1769 60.6237
1.24867 1770 60.6580
1.25121 1771 60.6923
1.25207 1772 60.7265
1.25233 1773 60.7608
1.2552 1774 60.7951
1.2584 1775 60.8293
1.2604 1776 60.8636
1.26491 1777 60.8979
1.27931 1778 60.9321
1.28662 1779 60.9664
1.30349 1780 61.0007
1.30602 1781 61.0350
1.30697 1782 61.0692
1.31371 1783 61.1035
1.32309 1784 61.1378
1.32467 1785 61.1720
1.3253 1786 61.2063
1.32553 1787 61.2406
1.33284 1788 61.2748
1.34499 1789 61.3091
1.35927 1790 61.3434
1.36442 1791 61.3777
1.36477 1792 61.4119
1.37842 1793 61.4462
1.37868 1794 61.4805
1.37937 1795 61.5147
1.38092 1796 61.5490
1.38216 1797 61.5833
1.38413 1798 61.6175
1.39117 1799 61.6518
1.42482 1800 61.6861
1.43492 1801 61.7204
1.43678 1802 61.7546
1.43753 1803 61.7889
1.43963 1804 61.8232
1.44777 1805 61.8574
1.44825 1806 61.8917
1.45091 1807 61.9260
1.45354 1808 61.9602
1.45354 1809 61.9945
1.45473 1810 62.0288
1.45492 1811 62.0631
1.4558 1812 62.0973
1.46129 1813 62.1316
1.46438 1814 62.1659
1.46549 1815 62.2001
1.46623 1816 62.2344
1.46868 1817 62.2687
1.46941 1818 62.3029
1.47022 1819 62.3372
1.47145 1820 62.3715
1.47236 1821 62.4058
1.47721 1822 62.4400
1.47736 1823 62.4743
1.47757 1824 62.5086
1.47816 1825 62.5428
1.47819 1826 62.5771
1.47929 1827 62.6114
1.4806 1828 62.6456
1.48247 1829 62.6799
1.48312 1830 62.7142
1.48312 1831 62.7485
1.48458 1832 62.7827
1.48542 1833 62.8170
1.48754 1834 62.8513
1.48817 1835 62.8855
1.48933 1836 62.9198
1.49043 1837 62.9541
1.49218 1838 62.9883
1.49345 1839 63.0226
1.49346 1840 63.0569
1.49353 1841 63.0912
1.49427 1842 63.1254
1.49437 1843 63.1597
1.49447 1844 63.1940
1.49757 1845 63.2282
1.4979 1846 63.2625
1.50105 1847 63.2968
1.50165 1848 63.3310
1.5048 1849 63.3653
1.50814 1850 63.3996
1.50882 1851 63.4339
1.51128 1852 63.4681
1.51421 1853 63.5024
1.51525 1854 63.5367
1.51723 1855 63.5709
1.51741 1856 63.6052
1.51979 1857 63.6395
1.52575 1858 63.6737
1.52779 1859 63.7080
1.52797 1860 63.7423
1.5292 1861 63.7766
1.53001 1862 63.8108
1.53278 1863 63.8451
1.53657 1864 63.8794
1.53785 1865 63.9136
1.53891 1866 63.9479
1.53899 1867 63.9822
1.54425 1868 64.0164
1.54443 1869 64.0507
1.54456 1870 64.0850
1.54517 1871 64.1193
1.54538 1872 64.1535
1.54555 1873 64.1878
1.5465 1874 64.2221
1.54962 1875 64.2563
1.55388 1876 64.2906
1.55954 1877 64.3249
1.56279 1878 64.3592
1.56876 1879 64.3934
1.5712 1880 64.4277
1.57282 1881 64.4620
1.57938 1882 64.4962
1.58501 1883 64.5305
1.59499 1884 64.5648
1.60344 1885 64.5990
1.62098 1886 64.6333
1.62569 1887 64.6676
1.65437 1888 64.7019
1.66276 1889 64.7361
1.66297 1890 64.7704
1.67481 1891 64.8047
1.67657 1892 64.8389
1.68365 1893 64.8732
1.68497 1894 64.9075
1.68667 1895 64.9417
1.68871 1896 64.9760
1.68907 1897 65.0103
1.68942 1898 65.0446
1.69362 1899 65.0788
1.69401 1900 65.1131
1.70074 1901 65.1474
1.703 1902 65.1816
1.71564 1903 65.2159
1.71751 1904 65.2502
1.72329 1905 65.2844
1.72419 1906 65.3187
1.72498 1907 65.3530
1.72771 1908 65.3873
1.72985 1909 65.4215
1.73088 1910 65.4558
1.73639 1911 65.4901
1.73822 1912 65.5243
1.73826 1913 65.5586
1.73869 1914 65.5929
1.73985 1915 65.6271
1.74062 1916 65.6614
1.7446 1917 65.6957
1.74467 1918 65.7300
1.74488 1919 65.7642
1.74661 1920 65.7985
1.74747 1921 65.8328
1.74892 1922 65.8670
1.74951 1923 65.9013
1.74989 1924 65.9356
1.75049 1925 65.9698
1.75166 1926 66.0041
1.75258 1927 66.0384
1.75472 1928 66.0727
1.75621 1929 66.1069
1.75639 1930 66.1412
1.76083 1931 66.1755
1.76213 1932 66.2097
1.76307 1933 66.2440
1.76384 1934 66.2783
1.76529 1935 66.3125
1.76621 1936 66.3468
1.76678 1937 66.3811
1.76855 1938 66.4154
1.76974 1939 66.4496
1.77024 1940 66.4839
1.77052 1941 66.5182
1.77088 1942 66.5524
1.77213 1943 66.5867
1.77261 1944 66.6210
1.77323 1945 66.6552
1.77773 1946 66.6895
1.7781 1947 66.7238
1.77899 1948 66.7581
1.7801 1949 66.7923
1.78575 1950 66.8266
1.79054 1951 66.8609
1.79197 1952 66.8951
1.79296 1953 66.9294
1.79388 1954 66.9637
1.79666 1955 66.9979
1.80148 1956 67.0322
1.80548 1957 67.0665
1.80792 1958 67.1008
1.81028 1959 67.1350
1.81112 1960 67.1693
1.81442 1961 67.2036
1.81523 1962 67.2378
1.82247 1963 67.2721
1.82632 1964 67.3064
1.82792 1965 67.3406
1.82802 1966 67.3749
1.83411 1967 67.4092
1.836 1968 67.4435
1.83749 1969 67.4777
1.83811 1970 67.5120
1.83841 1971 67.5463
1.83872 1972 67.5805
1.83886 1973 67.6148
1.83886 1974 67.6491
1.84047 1975 67.6833
1.84365 1976 67.7176
1.84489 1977 67.7519
1.84783 1978 67.7862
1.84848 1979 67.8204
1.84979 1980 67.8547
1.85671 1981 67.8890
1.85882 1982 67.9232
1.85887 1983 67.9575
1.85954 1984 67.9918
1.85987 1985 68.0260
1.86248 1986 68.0603
1.86395 1987 68.0946
1.86448 1988 68.1289
1.86493 1989 68.1631
1.86678 1990 68.1974
1.86692 1991 68.2317
1.86939 1992 68.2659
1.87485 1993 68.3002
1.88294 1994 68.3345
1.88352 1995 68.3687
1.88408 1996 68.4030
1.89061 1997 68.4373
1.89731 1998 68.4716
1.90016 1999 68.5058
1.90121 2000 68.5401
1.90292 2001 68.5744
1.91492 2002 68.6086
1.91515 2003 68.6429
1.91689 2004 68.6772
1.91876 2005 68.7114
1.92218 2006 68.7457
1.92255 2007 68.7800
1.93604 2008 68.8143
1.93853 2009 68.8485
1.94928 2010 68.8828
1.95897 2011 68.9171
1.9759 2012 68.9513
1.99897 2013 68.9856
2.00463 2014 69.0199
2.00746 2015 69.0541
2.02782 2016 69.0884
2.04733 2017 69.1227
2.05559 2018 69.1570
2.06324 2019 69.1912
2.06397 2020 69.2255
2.06579 2021 69.2598
2.06979 2022 69.2940
2.07005 2023 69.3283
2.07095 2024 69.3626
2.07593 2025 69.3968
2.07764 2026 69.4311
2.07811 2027 69.4654
2.07928 2028 69.4997
2.0832 2029 69.5339
2.08327 2030 69.5682
2.08334 2031 69.6025
2.08475 2032 69.6367
2.08571 2033 69.6710
2.08789 2034 69.7053
2.09089 2035 69.7395
2.09553 2036 69.7738
2.09776 2037 69.8081
2.0996 2038 69.8424
2.10367 2039 69.8766
2.10397 2040 69.9109
2.10588 2041 69.9452
2.10687 2042 69.9794
2.11172 2043 70.0137
2.11386 2044 70.0480
2.1169 2045 70.0822
2.12093 2046 70.1165
2.13083 2047 70.1508
2.13495 2048 70.1851
2.13583 2049 70.2193
2.18139 2050 70.2536
2.18447 2051 70.2879
2.20957 2052 70.3221
2.26251 2053 70.3564
2.26638 2054 70.3907
2.32358 2055 70.4249
2.39307 2056 70.4592
2.42509 2057 70.4935
2.43915 2058 70.5278
2.44702 2059 70.5620
2.456 2060 70.5963
2.46739 2061 70.6306
2.46953 2062 70.6648
2.47051 2063 70.6991
2.47512 2064 70.7334
2.47784 2065 70.7676
2.47975 2066 70.8019
2.48866 2067 70.8362
2.51009 2068 70.8705
2.53452 2069 70.9047
2.54029 2070 70.9390
2.54442 2071 70.9733
2.58592 2072 71.0075
2.58642 2073 71.0418
2.60442 2074 71.0761
2.60622 2075 71.1103
2.6263 2076 71.1446
2.62811 2077 71.1789
2.62894 2078 71.2132
2.6485 2079 71.2474
2.65075 2080 71.2817
2.66712 2081 71.3160
2.67476 2082 71.3502
2.67478 2083 71.3845
2.67886 2084 71.4188
2.68966 2085 71.4531
2.69307 2086 71.4873
2.69606 2087 71.5216
2.71279 2088 71.5559
2.7134 2089 71.5901
2.72103 2090 71.6244
2.72449 2091 71.6587
2.8023 2092 71.6929
2.85349 2093 71.7272
2.87598 2094 71.7615
2.90331 2095 71.7958
2.93503 2096 71.8300
2.93654 2097 71.8643
2.94791 2098 71.8986
2.95075 2099 71.9328
2.95369 2100 71.9671
2.95922 2101 72.0014
2.96329 2102 72.0356
2.96537 2103 72.0699
2.97656 2104 72.1042
2.97972 2105 72.1385
3.04574 2106 72.1727
3.04895 2107 72.2070
3.05236 2108 72.2413
3.06417 2109 72.2755
3.08148 2110 72.3098
3.20247 2111 72.3441
3.48886 2112 72.3783
3.82417 2113 72.4126
3.952 2114 72.4469
4.07207 2115 72.4812
4.49645 2116 72.5154
4.55542 2117 72.5497
4.56426 2118 72.5840
4.5845 2119 72.6182
4.58645 2120 72.6525
4.59159 2121 72.6868
4.5953 2122 72.7210
4.59618 2123 72.7553
4.60198 2124 72.7896
4.60793 2125 72.8239
4.60936 2126 72.8581
4.64938 2127 72.8924
4.65104 2128 72.9267
4.65146 2129 72.9609
4.68319 2130 72.9952
4.69925 2131 73.0295
4.70938 2132 73.0637
4.7119 2133 73.0980
4.71964 2134 73.1323
4.75307 2135 73.1666
4.81805 2136 73.2008
4.91466 2137 73.2351
4.98795 2138 73.2694
5.02282 2139 73.3036
5.05585 2140 73.3379
5.1199 2141 73.3722
5.17934 2142 73.4064
5.21197 2143 73.4407
5.25312 2144 73.4750
5.25503 2145 73.5093
5.27868 2146 73.5435
5.28057 2147 73.5778
5.2995 2148 73.6121
5.32738 2149 73.6463
5.33257 2150 73.6806
5.34968 2151 73.7149
5.36829 2152 73.7491
5.37338 2153 73.7834
5.41067 2154 73.8177
5.49613 2155 73.8520
5.51935 2156 73.8862
5.54046 2157 73.9205
5.55818 2158 73.9548
5.56377 2159 73.9890
5.7732 2160 74.0233
5.80918 2161 74.0576
5.8432 2162 74.0918
5.86547 2163 74.1261
5.86967 2164 74.1604
5.89852 2165 74.1947
5.90433 2166 74.2289
5.92593 2167 74.2632
5.97181 2168 74.2975
5.97996 2169 74.3317
6.00447 2170 74.3660
6.00701 2171 74.4003
6.02068 2172 74.4345
6.19928 2173 74.4688
6.21297 2174 74.5031
6.22019 2175 74.5374
6.24598 2176 74.5716
6.27865 2177 74.6059
6.44848 2178 74.6402
6.4713 2179 74.6744
6.49715 2180 74.7087
6.51498 2181 74.7430
6.52495 2182 74.7772
6.52871 2183 74.8115
6.57389 2184 74.8458
6.63084 2185 74.8801
6.69279 2186 74.9143
6.80893 2187 74.9486
6.95255 2188 74.9829
6.99188 2189 75.0171
7.0027 2190 75.0514
7.18636 2191 75.0857
7.19599 2192 75.1199
7.2155 2193 75.1542
7.25452 2194 75.1885
7.31432 2195 75.2228
7.35442 2196 75.2570
7.39445 2197 75.2913
7.44544 2198 75.3256
7.47418 2199 75.3598
7.51212 2200 75.3941
7.58617 2201 75.4284
7.60881 2202 75.4626
7.70002 2203 75.4969
7.8847 2204 75.5312
7.88781 2205 75.5655
7.90474 2206 75.5997
7.91667 2207 75.6340
7.99218 2208 75.6683
8.00607 2209 75.7025
8.05786 2210 75.7368
8.15717 2211 75.7711
8.18756 2212 75.8053
8.24701 2213 75.8396
8.2557 2214 75.8739
8.26892 2215 75.9082
8.27162 2216 75.9424
8.28007 2217 75.9767
8.31082 2218 76.0110
8.32116 2219 76.0452
8.33466 2220 76.0795
8.36697 2221 76.1138
8.4203 2222 76.1480
8.43577 2223 76.1823
8.45742 2224 76.2166
8.46321 2225 76.2509
8.46799 2226 76.2851
8.47104 2227 76.3194
8.48483 2228 76.3537
8.55594 2229 76.3879
8.6709 2230 76.4222
8.69393 2231 76.4565
8.71749 2232 76.4907
8.72231 2233 76.5250
8.74348 2234 76.5593
8.85975 2235 76.5936
8.89351 2236 76.6278
8.89859 2237 76.6621
8.90088 2238 76.6964
8.91297 2239 76.7306
8.92555 2240 76.7649
8.95228 2241 76.7992
9.06429 2242 76.8334
9.06828 2243 76.8677
9.17392 2244 76.9020
9.17987 2245 76.9363
9.2345 2246 76.9705
9.25595 2247 77.0048
9.27418 2248 77.0391
9.31399 2249 77.0733
9.36857 2250 77.1076
9.3708 2251 77.1419
9.40248 2252 77.1761
9.46124 2253 77.2104
9.46142 2254 77.2447
9.50034 2255 77.2790
9.5446 2256 77.3132
9.55525 2257 77.3475
9.58823 2258 77.3818
9.60076 2259 77.4160
9.61627 2260 77.4503
9.62506 2261 77.4846
9.63802 2262 77.5188
9.67386 2263 77.5531
9.70166 2264 77.5874
9.70744 2265 77.6217
9.77065 2266 77.6559
9.78377 2267 77.6902
9.84405 2268 77.7245
9.85911 2269 77.7587
9.92369 2270 77.7930
9.92804 2271 77.8273
9.94024 2272 77.8615
9.95105 2273 77.8958
9.96312 2274 77.9301
9.9966 2275 77.9644
10.0015 2276 77.9986
10.0154 2277 78.0329
10.0172 2278 78.0672
10.0304 2279 78.1014
10.0454 2280 78.1357
10.0456 2281 78.1700
10.1014 2282 78.2042
10.1099 2283 78.2385
10.1301 2284 78.2728
10.1363 2285 78.3071
10.1451 2286 78.3413
10.151 2287 78.3756
10.1793 2288 78.4099
10.1969 2289 78.4441
10.2198 2290 78.4784
10.2362 2291 78.5127
10.2854 2292 78.5469
10.3215 2293 78.5812
10.3313 2294 78.6155
10.3381 2295 78.6498
10.3453 2296 78.6840
10.3807 2297 78.7183
10.4201 2298 78.7526
10.4735 2299 78.7868
10.5019 2300 78.8211
10.5148 2301 78.8554
10.5304 2302 78.8897
10.5627 2303 78.9239
10.5665 2304 78.9582
10.5866 2305 78.9925
10.6148 2306 79.0267
10.6446 2307 79.0610
10.6891 2308 79.0953
10.7224 2309 79.1295
10.7612 2310 79.1638
10.8178 2311 79.1981
10.8187 2312 79.2324
10.8915 2313 79.2666
10.9029 2314 79.3009
11.0059 2315 79.3352
11.0066 2316 79.3694
11.0446 2317 79.4037
11.0943 2318 79.4380
11.1024 2319 79.4722
11.115 2320 79.5065
11.1528 2321 79.5408
11.3611 2322 79.5751
11.4422 2323 79.6093
11.4762 2324 79.6436
11.4821 2325 79.6779
11.4866 2326 79.7121
11.5322 2327 79.7464
11.6448 2328 79.7807
11.7889 2329 79.8149
11.9222 2330 79.8492
11.9605 2331 79.8835
12.0004 2332 79.9178
12.3419 2333 79.9520
12.3939 2334 79.9863
12.4318 2335 80.0206
12.6767 2336 80.0548
12.708 2337 80.0891
13.0328 2338 80.1234
13.0915 2339 80.1576
13.1083 2340 80.1919
13.1485 2341 80.2262
13.2265 2342 80.2605
13.2995 2343 80.2947
13.3562 2344 80.3290
13.4435 2345 80.3633
13.4919 2346 80.3975
13.5791 2347 80.4318
13.5826 2348 80.4661
13.6287 2349 80.5003
13.6783 2350 80.5346
13.6801 2351 80.5689
13.7031 2352 80.6032
13.8503 2353 80.6374
13.974 2354 80.6717
14.0716 2355 80.7060
14.1377 2356 80.7402
14.2128 2357 80.7745
14.2227 2358 80.8088
14.4642 2359 80.8430
14.5921 2360 80.8773
14.5961 2361 80.9116
14.6356 2362 80.9459
14.697 2363 80.9801
14.7213 2364 81.0144
14.7679 2365 81.0487
14.9041 2366 81.0829
14.9111 2367 81.1172
14.9926 2368 81.1515
15.1307 2369 81.1857
15.1626 2370 81.2200
15.2728 2371 81.2543
15.3752 2372 81.2886
15.414 2373 81.3228
15.4731 2374 81.3571
15.6382 2375 81.3914
15.7488 2376 81.4256
16.107 2377 81.4599
17.069 2378 81.4942
17.1093 2379 81.5284
17.4406 2380 81.5627
17.5226 2381 81.5970
17.6142 2382 81.6313
17.9531 2383 81.6655
17.9948 2384 81.6998
18.2459 2385 81.7341
18.7309 2386 81.7683
19.1772 2387 81.8026
19.402 2388 81.8369
19.8861 2389 81.8711
20.0805 2390 81.9054
20.081 2391 81.9397
20.283 2392 81.9740
20.735 2393 82.0082
20.9464 2394 82.0425
21.2018 2395 82.0768
21.738 2396 82.1110
22.1291 2397 82.1453
22.4762 2398 82.1796
22.7469 2399 82.2138
22.7577 2400 82.2481
22.8241 2401 82.2824
22.8816 2402 82.3167
23.1173 2403 82.3509
23.2086 2404 82.3852
23.2198 2405 82.4195
23.2421 2406 82.4537
23.6234 2407 82.4880
23.7452 2408 82.5223
23.7471 2409 82.5565
23.7474 2410 82.5908
23.8316 2411 82.6251
23.8659 2412 82.6594
23.8762 2413 82.6936
24.1486 2414 82.7279
24.2742 2415 82.7622
24.2768 2416 82.7964
24.2779 2417 82.8307
24.278 2418 82.8650
24.4098 2419 82.8992
24.4105 2420 82.9335
24.4113 2421 82.9678
24.4114 2422 83.0021
24.4169 2423 83.0363
24.5534 2424 83.0706
24.6921 2425 83.1049
24.6941 2426 83.1391
24.8245 2427 83.1734
24.8318 2428 83.2077
24.8332 2429 83.2419
24.9663 2430 83.2762
25.1186 2431 83.3105
25.2415 2432 83.3448
25.3808 2433 83.3790
25.5558 2434 83.4133
25.5757 2435 83.4476
25.8527 2436 83.4818
25.8528 2437 83.5161
25.8575 2438 83.5504
25.8583 2439 83.5846
25.9581 2440 83.6189
26.0493 2441 83.6532
26.1647 2442 83.6875
26.1713 2443 83.7217
26.1724 2444 83.7560
26.2145 2445 83.7903
26.3219 2446 83.8245
26.4617 2447 83.8588
26.4809 2448 83.8931
26.4814 2449 83.9273
26.4874 2450 83.9616
26.6354 2451 83.9959
26.641 2452 84.0302
26.6442 2453 84.0644
26.6451 2454 84.0987
26.8059 2455 84.1330
26.8073 2456 84.1672
26.8077 2457 84.2015
26.8095 2458 84.2358
26.8507 2459 84.2700
26.9986 2460 84.3043
27.0225 2461 84.3386
27.2298 2462 84.3729
27.3104 2463 84.4071
27.3151 2464 84.4414
27.3234 2465 84.4757
27.3516 2466 84.5099
27.3527 2467 84.5442
27.3551 2468 84.5785
27.3676 2469 84.6127
27.3763 2470 84.6470
27.49 2471 84.6813
27.5078 2472 84.7156
27.5597 2473 84.7498
27.5626 2474 84.7841
27.6584 2475 84.8184
27.663 2476 84.8526
27.7628 2477 84.8869
27.8109 2478 84.9212
27.814 2479 84.9554
28.3735 2480 84.9897
28.4762 2481 85.0240
28.5551 2482 85.0583
28.6714 2483 85.0925
28.9978 2484 85.1268
29.1058 2485 85.1611
29.1217 2486 85.1953
29.23 2487 85.2296
29.5808 2488 85.2639
29.6348 2489 85.2981
29.6574 2490 85.3324
29.701 2491 85.3667
29.7225 2492 85.4010
29.9428 2493 85.4352
30.2028 2494 85.4695
30.2117 2495 85.5038
30.5784 2496 85.5380
30.6896 2497 85.5723
30.6988 2498 85.6066
31.179 2499 85.6408
31.2004 2500 85.6751
31.2402 2501 85.7094
31.2779 2502 85.7437
31.3795 2503 85.7779
32.5811 2504 85.8122
33.2264 2505 85.8465
33.2398 2506 85.8807
36.0071 2507 85.9150
37.995 2508 85.9493
38.7998 2509 85.9836
39.8165 2510 86.0178
39.8837 2511 86.0521
40.183 2512 86.0864
40.4715 2513 86.1206
40.8728 2514 86.1549
40.8883 2515 86.1892
41.8618 2516 86.2234
41.9653 2517 86.2577
42.4841 2518 86.2920
46.8831 2519 86.3263
48.1667 2520 86.3605
48.2508 2521 86.3948
48.3038 2522 86.4291
49.0257 2523 86.4633
49.2943 2524 86.4976
49.3708 2525 86.5319
51.3454 2526 86.5661
51.5434 2527 86.6004
51.6778 2528 86.6347
52.1754 2529 86.6690
52.2965 2530 86.7032
52.3874 2531 86.7375
52.4315 2532 86.7718
52.9042 2533 86.8060
53.3292 2534 86.8403
53.3356 2535 86.8746
53.5599 2536 86.9088
53.9947 2537 86.9431
54.1365 2538 86.9774
54.3764 2539 87.0117
54.7186 2540 87.0459
54.7768 2541 87.0802
54.8154 2542 87.1145
54.9153 2543 87.1487
55.0757 2544 87.1830
55.1823 2545 87.2173
55.6824 2546 87.2515
56.0372 2547 87.2858
56.128 2548 87.3201
56.1815 2549 87.3544
56.2742 2550 87.3886
56.3703 2551 87.4229
56.3987 2552 87.4572
56.6445 2553 87.4914
56.8686 2554 87.5257
57.0631 2555 87.5600
57.0984 2556 87.5942
57.2567 2557 87.6285
57.7315 2558 87.6628
57.7644 2559 87.6971
57.7805 2560 87.7313
57.8466 2561 87.7656
57.8868 2562 87.7999
57.9299 2563 87.8341
57.9665 2564 87.8684
58.0449 2565 87.9027
58.1349 2566 87.9369
58.1553 2567 87.9712
58.2295 2568 88.0055
58.2677 2569 88.0398
58.607 2570 88.0740
59.0545 2571 88.1083
59.1354 2572 88.1426
59.6597 2573 88.1768
59.6866 2574 88.2111
60.0128 2575 88.2454
60.069 2576 88.2796
60.2333 2577 88.3139
60.2771 2578 88.3482
60.4203 2579 88.3825
60.7739 2580 88.4167
60.8161 2581 88.4510
60.8962 2582 88.4853
61.083 2583 88.5195
61.1744 2584 88.5538
61.3001 2585 88.5881
61.3229 2586 88.6223
61.4089 2587 88.6566
61.4541 2588 88.6909
61.5971 2589 88.7252
61.6484 2590 88.7594
61.6565 2591 88.7937
61.726 2592 88.8280
61.7705 2593 88.8622
61.876 2594 88.8965
62.0205 2595 88.9308
62.0877 2596 88.9650
62.1908 2597 88.9993
62.1919 2598 89.0336
62.245 2599 89.0679
62.4051 2600 89.1021
62.48 2601 89.1364
62.6597 2602 89.1707
62.7196 2603 89.2049
62.7799 2604 89.2392
62.8086 2605 89.2735
62.8912 2606 89.3077
62.9081 2607 89.3420
63.0431 2608 89.3763
63.4756 2609 89.4106
63.4853 2610 89.4448
63.5457 2611 89.4791
63.7749 2612 89.5134
64.1297 2613 89.5476
64.2884 2614 89.5819
64.3646 2615 89.6162
64.4898 2616 89.6504
64.5331 2617 89.6847
64.674 2618 89.7190
65.2012 2619 89.7533
65.613 2620 89.7875
66.0721 2621 89.8218
66.4692 2622 89.8561
66.5144 2623 89.8903
66.7783 2624 89.9246
67.3645 2625 89.9589
67.463 2626 89.9931
67.4964 2627 90.0274
67.7761 2628 90.0617
67.8068 2629 90.0960
68.008 2630 90.1302
68.8522 2631 90.1645
69.4821 2632 90.1988
71.363 2633 90.2330
71.7716 2634 90.2673
73.5893 2635 90.3016
75.8965 2636 90.3358
76.5227 2637 90.3701
76.5431 2638 90.4044
77.0481 2639 90.4387
77.794 2640 90.4729
78.5135 2641 90.5072
79.3584 2642 90.5415
79.6063 2643 90.5757
80.8301 2644 90.6100
80.9626 2645 90.6443
81.0488 2646 90.6785
83.7817 2647 90.7128
83.8218 2648 90.7471
84.8206 2649 90.7814
85.1281 2650 90.8156
85.9433 2651 90.8499
88.5746 2652 90.8842
91.8846 2653 90.9184
92.9103 2654 90.9527
94.5848 2655 90.9870
96.1816 2656 91.0212
98.0572 2657 91.0555
105.268 2658 91.0898
107.852 2659 91.1241
112.457 2660 91.1583
121.37 2661 91.1926
123.88 2662 91.2269
124.192 2663 91.2611
131.776 2664 91.2954
137.633 2665 91.3297
158.856 2666 91.3639
162.487 2667 91.3982
173.094 2668 91.4325
184.031 2669 91.4668
204.106 2670 91.5010
207.325 2671 91.5353
210.279 2672 91.5696
257.484 2673 91.6038
273.181 2674 91.6381
278.317 2675 91.6724
280.525 2676 91.7066
290.044 2677 91.7409
293.763 2678 91.7752
318.367 2679 91.8095
347.149 2680 91.8437
381.825 2681 91.8780
391.705 2682 91.9123
415.503 2683 91.9465
442.538 2684 91.9808
445.695 2685 92.0151
461.537 2686 92.0493
482.561 2687 92.0836
486.918 2688 92.1179
492.629 2689 92.1522
519.593 2690 92.1864
564.051 2691 92.2207
593.639 2692 92.2550
642.342 2693 92.2892
861.241 2694 92.3235
868.599 2695 92.3578
1065.9 2696 92.3920
1119.42 2697 92.4263
1212.23 2698 92.4606
1230.89 2699 92.4949
1233.93 2700 92.5291
1239.16 2701 92.5634
1252.08 2702 92.5977
1282.11 2703 92.6319
1287.58 2704 92.6662
1298.7 2705 92.7005
1305.28 2706 92.7347
1327.77 2707 92.7690
1443.73 2708 92.8033
1602.4 2709 92.8376
3945.71 2710 92.8718
4727 2711 92.9061
5120.03 2712 92.9404
6144.16 2713 92.9746
7680.29 2714 93.0089
8779.78 2715 93.0432
10240.6 2716 93.0775
19115.4 2717 93.1117
20480.3 2718 93.1460
20903.2 2719 93.1803
21050 2720 93.2145
30723.4 2721 93.2488
30730.2 2722 93.2831
61440.3 2723 93.3173


==> eval-prevalence-hist.dat <==
idx lo hi mid xv xc w exact partial total seq xlab
0 0.00 0.01 0.005 0.00 0.50 1.0 0 2 2 0 0.50
1 0.01 0.10 0.055 1.00 1.50 1.0 0 0 0 0 nan
2 0.10 0.20 0.150 2.00 2.50 1.0 0 0 0 0 nan
3 0.20 0.30 0.250 3.00 3.50 1.0 0 0 0 0 nan
4 0.30 0.40 0.350 4.00 4.50 1.0 0 0 0 0 nan
5 0.40 0.50 0.450 5.00 5.50 1.0 0 4 4 0 5.50
6 0.50 0.60 0.550 6.00 6.50 1.0 0 1 1 0 6.50
7 0.60 0.70 0.650 7.00 7.50 1.0 0 0 0 0 nan
8 0.70 0.80 0.750 8.00 8.50 1.0 0 0 0 0 nan
9 0.80 0.90 0.850 9.00 9.50 1.0 0 0 0 0 nan
10 0.90 0.99 0.945 10.00 10.50 1.0 0 6 6 5 10.50
11 0.99 1.00 0.995 11.00 11.50 1.0 213 0 213 213 11.50


==> eval-time.dat <==
t n_all n_execute n_check n_all_search n_execute_search n_check_search
0 0 0 0 0 0 0
1 0 0 0 201 186 15
2 0 0 0 310 253 57
3 0 0 0 336 271 65
4 0 0 0 351 284 67
5 0 0 0 374 305 69
6 0 0 0 383 314 69
7 0 0 0 392 323 69
8 0 0 0 406 333 73
9 0 0 0 410 336 74
10 0 0 0 427 344 83
11 0 0 0 436 348 88
12 0 0 0 442 353 89
13 0 0 0 448 357 91
14 0 0 0 449 358 91
15 0 0 0 455 359 96
16 0 0 0 483 361 122
17 37 35 2 499 363 136
18 165 126 39 506 363 143
19 206 156 50 507 364 143
20 231 172 59 508 364 144
21 283 221 62 512 364 148
22 323 259 64 514 365 149
23 353 286 67 516 367 149
24 372 305 67 519 368 151
25 387 319 68 522 370 152
26 395 326 69 523 371 152
27 405 335 70 524 371 153
28 414 344 70 524 371 153
29 421 350 71 525 372 153
30 428 352 76 528 372 156
31 430 353 77 536 372 164
32 445 356 89 541 372 169
33 449 358 91 545 372 173
34 452 361 91 552 372 180
35 455 363 92 552 372 180
36 457 364 93 552 372 180
37 467 364 103 554 372 182
38 491 365 126 556 372 184
39 503 365 138 562 372 190
40 510 367 143 564 372 192
41 513 369 144 565 372 193
42 515 371 144 565 372 193
43 519 371 148 565 372 193
44 520 371 149 565 372 193
45 521 371 150 565 372 193
46 523 371 152 566 372 194
47 524 372 152 566 372 194
48 524 372 152 567 372 195
49 525 372 153 567 372 195
50 525 372 153 567 372 195
51 525 372 153 567 372 195
52 528 372 156 567 372 195
53 537 372 165 569 372 197
54 543 372 171 571 373 198
55 548 372 176 572 373 199
56 555 372 183 573 374 199
57 555 372 183 573 374 199
58 555 372 183 573 374 199
59 556 372 184 573 374 199
60 559 372 187 574 374 200
61 562 372 190 575 374 201
62 565 372 193 575 374 201
63 565 372 193 575 374 201
64 565 372 193 576 374 202
65 565 372 193 577 374 203
66 565 372 193 578 374 204
67 565 372 193 578 374 204
68 567 372 195 578 374 204
69 567 372 195 578 374 204
70 567 372 195 578 374 204
71 568 373 195 578 374 204
72 569 373 196 578 374 204
73 570 374 196 578 374 204
74 571 374 197 578 374 204
75 572 374 198 578 374 204
76 573 374 199 578 374 204
77 573 374 199 579 374 205
78 573 374 199 579 374 205
79 573 374 199 579 374 205
80 573 374 199 579 374 205
81 575 374 201 579 374 205
82 575 374 201 582 374 208
83 575 374 201 583 374 209
84 576 374 202 583 374 209
85 577 374 203 583 374 209
86 578 374 204 583 374 209
87 578 374 204 583 374 209
88 578 374 204 583 374 209
89 578 374 204 583 374 209
90 578 374 204 583 374 209
91 578 374 204 583 374 209
92 578 374 204 583 374 209
93 578 374 204 584 374 210
94 578 374 204 584 374 210
95 578 374 204 584 374 210
96 578 374 204 584 374 210
97 578 374 204 584 374 210
98 579 374 205 584 374 210
99 579 374 205 584 374 210
100 579 374 205 584 374 210
101 579 374 205 584 374 210
102 579 374 205 585 374 211
103 581 374 207 585 374 211
104 582 374 208 585 374 211
105 583 374 209 585 374 211
106 583 374 209 585 374 211
107 583 374 209 585 374 211
108 583 374 209 586 374 212
109 583 374 209 586 374 212
110 583 374 209 586 374 212
111 583 374 209 586 374 212
112 583 374 209 586 374 212
113 584 374 210 586 374 212
114 584 374 210 586 374 212
115 584 374 210 587 374 213
116 584 374 210 587 374 213
117 584 374 210 588 374 214
118 584 374 210 591 374 217
119 584 374 210 592 374 218
120 584 374 210 592 374 218
121 584 374 210 593 374 219
122 584 374 210 593 374 219
123 584 374 210 593 374 219
124 585 374 211 594 374 220
125 585 374 211 594 374 220
126 585 374 211 595 374 221
127 585 374 211 595 374 221
128 585 374 211 597 374 223
129 585 374 211 597 374 223
130 586 374 212 597 374 223
131 586 374 212 597 374 223
132 586 374 212 597 374 223
133 586 374 212 598 374 224
134 586 374 212 598 374 224
135 586 374 212 598 374 224
136 586 374 212 598 374 224
137 587 374 213 598 374 224
138 587 374 213 598 374 224
139 588 374 214 598 374 224
140 591 374 217 598 374 224
141 592 374 218 598 374 224
142 592 374 218 598 374 224
143 593 374 219 598 374 224
144 593 374 219 598 374 224
145 594 374 220 598 374 224
146 594 374 220 598 374 224
147 594 374 220 598 374 224
148 595 374 221 598 374 224
149 595 374 221 598 374 224
150 597 374 223 598 374 224
151 597 374 223 598 374 224
152 597 374 223 598 374 224
153 597 374 223 599 374 225
154 597 374 223 599 374 225
155 598 374 224 599 374 225
156 598 374 224 599 374 225
157 598 374 224 599 374 225
158 598 374 224 599 374 225
159 598 374 224 599 374 225
160 598 374 224 599 374 225
161 598 374 224 599 374 225
162 598 374 224 599 374 225
163 598 374 224 599 374 225
164 598 374 224 599 374 225
165 598 374 224 599 374 225
166 598 374 224 599 374 225
167 598 374 224 599 374 225
168 598 374 224 599 374 225
169 598 374 224 599 374 225
170 598 374 224 599 374 225
171 598 374 224 599 374 225
172 598 374 224 599 374 225
173 598 374 224 599 374 225
174 598 374 224 599 374 225
175 599 374 225 599 374 225
176 599 374 225 599 374 225
177 599 374 225 599 374 225
178 599 374 225 599 374 225
179 599 374 225 599 374 225
180 599 374 225 599 374 225
181 599 374 225 600 374 226
182 599 374 225 600 374 226
183 599 374 225 600 374 226
184 599 374 225 600 374 226
185 599 374 225 600 374 226
186 599 374 225 600 374 226
187 599 374 225 600 374 226
188 599 374 225 600 374 226
189 599 374 225 600 374 226
190 599 374 225 600 374 226
191 599 374 225 600 374 226
192 599 374 225 600 374 226
193 599 374 225 600 374 226
194 599 374 225 600 374 226
195 599 374 225 600 374 226
196 599 374 225 600 374 226
197 599 374 225 600 374 226
198 599 374 225 600 374 226
199 599 374 225 600 374 226
200 599 374 225 600 374 226
201 599 374 225 600 374 226
202 599 374 225 600 374 226
203 600 374 226 600 374 226
204 600 374 226 600 374 226
205 600 374 226 600 374 226
206 600 374 226 600 374 226
207 600 374 226 600 374 226
208 600 374 226 600 374 226
209 600 374 226 600 374 226
210 600 374 226 600 374 226
211 600 374 226 600 374 226
212 600 374 226 600 374 226
213 600 374 226 600 374 226
214 600 374 226 600 374 226
215 600 374 226 600 374 226
216 600 374 226 600 374 226
217 600 374 226 600 374 226
218 600 374 226 600 374 226
219 600 374 226 600 374 226
220 600 374 226 600 374 226
221 600 374 226 600 374 226
222 600 374 226 600 374 226
223 600 374 226 600 374 226
224 600 374 226 600 374 226
225 600 374 226 600 374 226
226 600 374 226 600 374 226
227 600 374 226 600 374 226
228 600 374 226 600 374 226
229 600 374 226 600 374 226
230 600 374 226 600 374 226
231 600 374 226 600 374 226
232 600 374 226 600 374 226
233 600 374 226 600 374 226
234 600 374 226 600 374 226
235 600 374 226 600 374 226
236 600 374 226 600 374 226
237 600 374 226 600 374 226
238 600 374 226 600 374 226
239 600 374 226 600 374 226
240 600 374 226 600 374 226

